Less Rational, More Transparent: Censorship as (Robustly) Optimal Disclosure

Online platforms often control the information behind user decisions they want to influence, such as whether a driver accepts a trip or a buyer completes a purchase. A classical result in information disclosure shows that a {\em censorship} policy is optimal for the platform: the platform pools all sufficiently favorable options under a common message, such as a quality badge, and reveals the rest individually. This result, however, presumes fully rational users. We study disclosure to boundedly rational users who follow the logit quantal response model and whose rationality level the platform may not know. Our results deliver a unifying message: less rational, more transparent. Neither bounded rationality nor uncertainty about it calls for a more complex policy; each changes only how much the platform should pool, and only toward greater transparency. When the rationality level is known, censorship remains optimal, and less rational users optimally receive at least as much information as more rational ones. When the rationality level is unknown, censorship remains robustly optimal under each of three criteria: the maximin ratio, maximin payoff, and minimax regret, and the robust censorship can be chosen to be at least as transparent as the policy designed for fully rational users. This additional transparency weakly benefits both parties and acts as insurance against behavioral uncertainty: rationality-robust censorship secures at least 89.96\% of the payoff attainable with knowledge of the user's rationality level, whereas the policy designed for fully rational users can secure as little as 50\%. Taken together, these results suggest that platforms can keep their badge-based disclosure but should narrow its coverage when users may be boundedly rational.

==> plots/robust_criteria_data.csv <==
q,ratio,payoff,regret
0.000000000000000000e+00,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.001001001001000992e-03,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.002002002002001985e-03,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.003003003003002977e-03,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
4.004004004004003969e-03,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.005005005005004962e-03,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.006006006006005954e-03,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
7.007007007007006946e-03,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.008008008008007939e-03,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
9.009009009009008931e-03,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.001001001001000992e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.101101101101101092e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.201201201201201191e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.301301301301301290e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.401401401401401389e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.501501501501501488e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.601601601601601588e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.701701701701701513e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.801801801801801786e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.901901901901902059e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.002002002002001985e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.102102102102101910e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.202202202202202183e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.302302302302302456e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.402402402402402382e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.502502502502502307e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.602602602602602580e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.702702702702702853e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.802802802802802778e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.902902902902902704e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.003003003003002977e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
3.103103103103103250e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.203203203203203175e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
3.303303303303303101e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
3.403403403403403027e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.503503503503503647e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
3.603603603603603572e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.703703703703703498e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
3.803803803803804118e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.903903903903904044e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
4.004004004004003969e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
4.104104104104103895e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
4.204204204204203821e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
4.304304304304304440e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
4.404404404404404366e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
4.504504504504504292e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
4.604604604604604912e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
4.704704704704704837e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
4.804804804804804763e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
4.904904904904904689e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.005005005005004615e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
5.105105105105105234e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.205205205205205160e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.305305305305305086e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.405405405405405705e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.505505505505505631e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
5.605605605605605557e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.705705705705705483e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.805805805805805409e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
5.905905905905906028e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.006006006006005954e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
6.106106106106105880e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.206206206206206499e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
6.306306306306305731e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.406406406406406351e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.506506506506506970e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.606606606606606202e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.706706706706706822e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
6.806806806806806054e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
6.906906906906906674e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.007007007007007293e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.107107107107106525e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.207207207207207145e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
7.307307307307307764e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.407407407407406996e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.507507507507507616e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.607607607607608236e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.707707707707707467e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
7.807807807807808087e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
7.907907907907907319e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.008008008008007939e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.108108108108108558e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.208208208208207790e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
8.308308308308308410e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.408408408408407642e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.508508508508508261e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.608608608608608881e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.708708708708708113e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
8.808808808808808732e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
8.908908908908909352e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
9.009009009009008584e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.109109109109109204e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.209209209209209823e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.309309309309309055e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.409409409409409675e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
9.509509509509508907e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.609609609609609526e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.709709709709710146e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.809809809809809378e-02,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
9.909909909909909997e-02,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.000000000000000056e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.001001001001000923e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.011011011011010985e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.021021021021021047e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.031031031031030970e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.041041041041041032e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.051051051051051094e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.061061061061061017e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.071071071071071079e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.081081081081081141e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.091091091091091064e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.101101101101101126e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.111111111111111049e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.121121121121121111e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.131131131131131173e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.141141141141141097e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.151151151151151159e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.161161161161161082e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.171171171171171144e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.181181181181181206e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.191191191191191129e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.201201201201201191e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.211211211211211253e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
1.221221221221221176e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.231231231231231238e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.241241241241241300e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.251251251251251362e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.261261261261261146e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.271271271271271208e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.281281281281281270e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.291291291291291332e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.301301301301301394e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.311311311311311179e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.321321321321321240e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.331331331331331302e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.341341341341341364e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.351351351351351426e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.361361361361361211e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.371371371371371273e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.381381381381381335e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.391391391391391397e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.401401401401401459e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.411411411411411521e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.421421421421421305e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.431431431431431367e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.441441441441441429e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.451451451451451491e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.461461461461461553e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.471471471471471337e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.481481481481481399e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.491491491491491461e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.501501501501501523e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.511511511511511585e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.521521521521521647e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.531531531531531432e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.541541541541541493e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.551551551551551555e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.561561561561561617e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.571571571571571679e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.581581581581581464e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.591591591591591526e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.601601601601601588e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.611611611611611650e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.621621621621621712e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.631631631631631496e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.641641641641641558e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.651651651651651620e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.661661661661661682e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.671671671671671744e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.681681681681681528e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.691691691691691590e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.701701701701701652e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.711711711711711714e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.721721721721721776e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.731731731731731838e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.741741741741741623e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.751751751751751685e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.761761761761761746e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.771771771771771808e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.781781781781781870e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.791791791791791655e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.801801801801801717e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.811811811811811779e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.821821821821821841e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.831831831831831903e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.841841841841841965e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.851851851851851749e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.861861861861861811e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.871871871871871873e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.881881881881881935e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.891891891891891997e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.901901901901901781e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.911911911911911843e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.921921921921921905e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.931931931931931967e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.941941941941942029e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.951951951951951814e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.961961961961961876e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.971971971971971938e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.981981981981981999e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
1.991991991991992061e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.002002002002001846e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.012012012012011908e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.022022022022021970e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.032032032032032032e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.042042042042042094e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.052052052052052156e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.062062062062061940e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.072072072072072002e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.082082082082082064e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.092092092092092126e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.102102102102102188e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.112112112112111972e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.122122122122122034e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.132132132132132096e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.142142142142142158e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.152152152152152220e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.162162162162162282e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.172172172172172067e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.182182182182182129e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.192192192192192191e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.202202202202202252e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.212212212212212314e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.222222222222222099e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.232232232232232161e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.242242242242242223e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.252252252252252285e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.262262262262262347e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.272272272272272131e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.282282282282282193e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.292292292292292255e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.302302302302302317e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.312312312312312379e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.322322322322322163e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.332332332332332225e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.342342342342342287e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.352352352352352349e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.362362362362362411e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.372372372372372473e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.382382382382382258e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.392392392392392320e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.402402402402402382e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.412412412412412444e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.422422422422422505e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.432432432432432290e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.442442442442442352e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.452452452452452414e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.462462462462462476e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.472472472472472538e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.482482482482482600e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.492492492492492384e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.502502502502502724e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.512512512512512508e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.522522522522522292e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.532532532532532632e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.542542542542542416e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.552552552552552756e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.562562562562562540e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.572572572572572325e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.582582582582582664e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.592592592592592449e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.602602602602602788e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.612612612612612573e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.622622622622622357e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.632632632632632697e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.642642642642642481e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.652652652652652820e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.662662662662662605e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.672672672672672389e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.682682682682682729e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.692692692692692513e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.702702702702702853e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.712712712712712637e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.722722722722722422e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.732732732732732761e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.742742742742742545e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.752752752752752885e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.762762762762762669e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.772772772772773009e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.782782782782782793e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.792792792792792578e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.802802802802802917e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.812812812812812702e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.822822822822823041e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.832832832832832826e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.842842842842842610e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.852852852852852950e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.862862862862862734e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.872872872872873073e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.882882882882882858e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.892892892892892642e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.902902902902902982e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.912912912912912766e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.922922922922923106e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.932932932932932890e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.942942942942942675e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.952952952952953014e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.962962962962962798e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
2.972972972972973138e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.982982982982982922e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
2.992992992992992707e-01,4.286326822296331884e-01,2.999999999999999889e-01,-3.998999666555517751e-01
3.000000000000000444e-01,4.286326822296332995e-01,3.000000000000000444e-01,-3.998999666555517196e-01
3.003003003003003046e-01,4.290617439736068017e-01,3.003003003003003046e-01,-3.995996663552514594e-01
3.013013013013012831e-01,4.304919497868521239e-01,3.013013013013012831e-01,-3.985986653542504810e-01
3.023023023023023170e-01,4.319221556000975570e-01,3.023023023023023170e-01,-3.975976643532494470e-01
3.033033033033032955e-01,4.333523614133428792e-01,3.033033033033032955e-01,-3.965966633522484686e-01
3.043043043043043294e-01,4.347825672265882568e-01,3.043043043043043294e-01,-3.955956623512474346e-01
3.053053053053053079e-01,4.362127730398335790e-01,3.053053053053053079e-01,-3.945946613502464562e-01
3.063063063063062863e-01,4.376429788530789011e-01,3.063063063063062863e-01,-3.935936603492454777e-01
3.073073073073073203e-01,4.390731846663243343e-01,3.073073073073073203e-01,-3.925926593482444438e-01
3.083083083083082987e-01,4.405033904795696564e-01,3.083083083083082987e-01,-3.915916583472434653e-01
3.093093093093093326e-01,4.419335962928150341e-01,3.093093093093093326e-01,-3.905906573462424314e-01
3.103103103103103111e-01,4.433638021060603562e-01,3.103103103103103111e-01,-3.895896563452414529e-01
3.113113113113112895e-01,4.447940079193056784e-01,3.113113113113112895e-01,-3.885886553442404745e-01
3.123123123123123235e-01,4.462242137325511115e-01,3.123123123123123235e-01,-3.875876543432394405e-01
3.133133133133133019e-01,4.476544195457964337e-01,3.133133133133133019e-01,-3.865866533422384621e-01
3.143143143143143359e-01,4.490846253590418113e-01,3.143143143143143359e-01,-3.855856523412374282e-01
3.153153153153153143e-01,4.505148311722871335e-01,3.153153153153153143e-01,-3.845846513402364497e-01
3.163163163163162928e-01,4.519450369855324556e-01,3.163163163163162928e-01,-3.835836503392354713e-01
3.173173173173173267e-01,4.533752427987778888e-01,3.173173173173173267e-01,-3.825826493382344373e-01
3.183183183183183051e-01,4.548054486120232109e-01,3.183183183183183051e-01,-3.815816483372334589e-01
3.193193193193193391e-01,4.562356544252685886e-01,3.193193193193193391e-01,-3.805806473362324249e-01
3.203203203203203175e-01,4.576658602385139107e-01,3.203203203203203175e-01,-3.795796463352314465e-01
3.213213213213212960e-01,4.590960660517592329e-01,3.213213213213212960e-01,-3.785786453342304680e-01
3.223223223223223299e-01,4.605262718650046661e-01,3.223223223223223299e-01,-3.775776443332294341e-01
3.233233233233233084e-01,4.619564776782499882e-01,3.233233233233233084e-01,-3.765766433322284557e-01
3.243243243243243423e-01,4.633866834914953658e-01,3.243243243243243423e-01,-3.755756423312274217e-01
3.253253253253253208e-01,4.648168893047406880e-01,3.253253253253253208e-01,-3.745746413302264433e-01
3.263263263263262992e-01,4.662470951179860101e-01,3.263263263263262992e-01,-3.735736403292254648e-01
3.273273273273273332e-01,4.676773009312314433e-01,3.273273273273273332e-01,-3.725726393282244309e-01
3.283283283283283116e-01,4.691075067444767654e-01,3.283283283283283116e-01,-3.715716383272234524e-01
3.293293293293293456e-01,4.705377125577221431e-01,3.293293293293293456e-01,-3.705706373262224185e-01
3.303303303303303240e-01,4.719679183709674652e-01,3.303303303303303240e-01,-3.695696363252214400e-01
3.313313313313313024e-01,4.733981241842127874e-01,3.313313313313313024e-01,-3.685686353242204616e-01
3.323323323323323364e-01,4.748283299974582206e-01,3.323323323323323364e-01,-3.675676343232194276e-01
3.333333333333333148e-01,4.762585358107035427e-01,3.333333333333333148e-01,-3.665666333222184492e-01
3.343343343343343488e-01,4.776887416239489204e-01,3.343343343343343488e-01,-3.655656323212174152e-01
3.353353353353353272e-01,4.791189474371942425e-01,3.353353353353353272e-01,-3.645646313202164368e-01
3.363363363363363057e-01,4.805491532504396202e-01,3.363363363363363057e-01,-3.635636303192154584e-01
3.373373373373373396e-01,4.819793590636849978e-01,3.373373373373373396e-01,-3.625626293182144244e-01
3.383383383383383181e-01,4.834095648769303200e-01,3.383383383383383181e-01,-3.615616283172134460e-01
3.393393393393393520e-01,4.848397706901756976e-01,3.393393393393393520e-01,-3.605606273162124120e-01
3.403403403403403304e-01,4.862699765034210198e-01,3.403403403403403304e-01,-3.595596263152114336e-01
3.413413413413413644e-01,4.877001823166664529e-01,3.413413413413413644e-01,-3.585586253142103996e-01
3.423423423423423428e-01,4.891303881299117751e-01,3.423423423423423428e-01,-3.575576243132094212e-01
3.433433433433433213e-01,4.905605939431570972e-01,3.433433433433433213e-01,-3.565566233122084427e-01
3.443443443443443552e-01,4.919907997564024749e-01,3.443443443443443552e-01,-3.555556223112074088e-01
3.453453453453453337e-01,4.934210055696477970e-01,3.453453453453453337e-01,-3.545546213102064304e-01
3.463463463463463676e-01,4.948512113828932302e-01,3.463463463463463676e-01,-3.535536203092053964e-01
3.473473473473473461e-01,4.962814171961385523e-01,3.473473473473473461e-01,-3.525526193082044180e-01
3.483483483483483245e-01,4.977116230093838745e-01,3.483483483483483245e-01,-3.515516183072034395e-01
3.493493493493493585e-01,4.991418288226292521e-01,3.493493493493493585e-01,-3.505506173062024056e-01
3.503503503503503369e-01,5.005720346358746298e-01,3.503503503503503369e-01,-3.495496163052014271e-01
3.513513513513513709e-01,5.020022404491200074e-01,3.513513513513513709e-01,-3.485486153042003932e-01
3.523523523523523493e-01,5.034324462623652741e-01,3.523523523523523493e-01,-3.475476143031994147e-01
3.533533533533533277e-01,5.048626520756106517e-01,3.533533533533533277e-01,-3.465466133021984363e-01
3.543543543543543617e-01,5.062928578888560294e-01,3.543543543543543617e-01,-3.455456123011974023e-01
3.553553553553553401e-01,5.077230637021014070e-01,3.553553553553553401e-01,-3.445446113001964239e-01
3.563563563563563741e-01,5.091532695153467847e-01,3.563563563563563741e-01,-3.435436102991953899e-01
3.573573573573573525e-01,5.105834753285921623e-01,3.573573573573573525e-01,-3.425426092981944115e-01
3.583583583583583310e-01,5.120136811418374290e-01,3.583583583583583310e-01,-3.415416082971934331e-01
3.593593593593593649e-01,5.134438869550828066e-01,3.593593593593593649e-01,-3.405406072961923991e-01
3.603603603603603434e-01,5.148740927683281843e-01,3.603603603603603434e-01,-3.395396062951914207e-01
3.613613613613613773e-01,5.163042985815735619e-01,3.613613613613613773e-01,-3.385386052941903867e-01
3.623623623623623557e-01,5.177345043948189396e-01,3.623623623623623557e-01,-3.375376042931894083e-01
3.633633633633633342e-01,5.191647102080642062e-01,3.633633633633633342e-01,-3.365366032921884298e-01
3.643643643643643681e-01,5.205949160213095839e-01,3.643643643643643681e-01,-3.355356022911873959e-01
3.653653653653653466e-01,5.220251218345549615e-01,3.653653653653653466e-01,-3.345346012901864174e-01
3.663663663663663805e-01,5.234553276478003392e-01,3.663663663663663805e-01,-3.335336002891853835e-01
3.673673673673673590e-01,5.248855334610457168e-01,3.673673673673673590e-01,-3.325325992881844051e-01
3.683683683683683929e-01,5.263157392742910945e-01,3.683683683683683929e-01,-3.315315982871833711e-01
3.693693693693693714e-01,5.277459450875363611e-01,3.693693693693693714e-01,-3.305305972861823927e-01
3.703703703703703498e-01,5.291761509007817388e-01,3.703703703703703498e-01,-3.295295962851814142e-01
3.713713713713713838e-01,5.306063567140271164e-01,3.713713713713713838e-01,-3.285285952841803803e-01
3.723723723723723622e-01,5.320365625272724941e-01,3.723723723723723622e-01,-3.275275942831794018e-01
3.733733733733733962e-01,5.334667683405178717e-01,3.733733733733733962e-01,-3.265265932821783679e-01
3.743743743743743746e-01,5.348969741537631384e-01,3.743743743743743746e-01,-3.255255922811773894e-01
3.753753753753753530e-01,5.363271799670085160e-01,3.745687240254720329e-01,-3.245245912801764110e-01
3.763763763763763870e-01,5.377573857802538937e-01,3.747464346656042000e-01,-3.235235902791753770e-01
3.773773773773773654e-01,5.391875915934992713e-01,3.749227526892890405e-01,-3.225225892781743986e-01
3.783783783783783994e-01,5.406177974067446490e-01,3.750976873676433732e-01,-3.215215882771733646e-01
3.793793793793793778e-01,5.420480032199899156e-01,3.752712479320198247e-01,-3.205205872761723862e-01
3.803803803803803563e-01,5.434782090332352933e-01,3.754219134890002252e-01,-3.195195862751714078e-01
3.813813813813813902e-01,5.449084148464806709e-01,3.755690098657938902e-01,-3.185185852741703738e-01
3.823823823823823687e-01,5.463386206597260486e-01,3.757149062634212999e-01,-3.175175842731693954e-01
3.833833833833834026e-01,5.477688264729714263e-01,3.758596113907798353e-01,-3.165165832721683614e-01
3.843843843843843811e-01,5.491990322862166929e-01,3.760031339069569434e-01,-3.155155822711673830e-01
3.853853853853853595e-01,5.506292380994620705e-01,3.761454824211763470e-01,-3.145145812701664045e-01
3.863863863863863934e-01,5.520594439127074482e-01,3.762866654927535248e-01,-3.135135802691653706e-01
3.873873873873873719e-01,5.534896497259528259e-01,3.764266916310603506e-01,-3.125125792681643921e-01
3.883883883883884058e-01,5.549198555391982035e-01,3.765655692954997802e-01,-3.115115782671633582e-01
3.893893893893893843e-01,5.563500613524434701e-01,3.767033068954885877e-01,-3.105105772661623798e-01
3.903903903903903627e-01,5.577802671656888478e-01,3.768399127904498158e-01,-3.095095762651614013e-01
3.913913913913913967e-01,5.592104729789342255e-01,3.769753952898131644e-01,-3.085085752641603674e-01
3.923923923923923751e-01,5.606406787921796031e-01,3.771097626530239832e-01,-3.075075742631593889e-01
3.933933933933934091e-01,5.620708846054249808e-01,3.772430230895602588e-01,-3.065065732621583550e-01
3.943943943943943875e-01,5.635010904186702474e-01,3.773751847589578712e-01,-3.055055722611573765e-01
3.953953953953953659e-01,5.649312962319156251e-01,3.775062557708426247e-01,-3.045045712601563981e-01
3.963963963963963999e-01,5.663615020451610027e-01,3.776291104458464054e-01,-3.035035702591553641e-01
3.973973973973973783e-01,5.677917078584063804e-01,3.777379791391341501e-01,-3.025025692581543857e-01
3.983983983983984123e-01,5.692219136716517580e-01,3.778459205776412144e-01,-3.015015682571533517e-01
3.993993993993993907e-01,5.706521194848970246e-01,3.779529420598472522e-01,-3.005005672561523733e-01
4.004004004004003692e-01,5.720823252981424023e-01,3.780590508317174248e-01,-2.994995662551513949e-01
4.014014014014014031e-01,5.735125311113877800e-01,3.781642540869204483e-01,-2.984985652541503609e-01
4.024024024024023816e-01,5.749427369246331576e-01,3.782685589670504722e-01,-2.974975642531493825e-01
4.034034034034034155e-01,5.763729427378785353e-01,3.783719725618521768e-01,-2.964965632521483485e-01
4.044044044044043940e-01,5.778031485511238019e-01,3.784745019094493679e-01,-2.954955622511473701e-01
4.054054054054054279e-01,5.792333543643692906e-01,3.785761539965765143e-01,-2.944945612501463361e-01
4.064064064064064064e-01,5.806635601776145572e-01,3.786769357588129492e-01,-2.934935602491453577e-01
4.074074074074073848e-01,5.820937659908599349e-01,3.787768540808206796e-01,-2.924925592481443792e-01
4.084084084084084187e-01,5.835239718041053125e-01,3.788759157965843061e-01,-2.914915582471433453e-01
4.094094094094093972e-01,5.849541776173505792e-01,3.789741276896536615e-01,-2.904905572461423668e-01
4.104104104104104311e-01,5.863843834305960678e-01,3.790714964933893927e-01,-2.894895562451413329e-01
4.114114114114114096e-01,5.878145892438413345e-01,3.791680288912097074e-01,-2.884885552441403544e-01
4.124124124124123880e-01,5.892447950570867121e-01,3.792637315168408962e-01,-2.874875542431393760e-01
4.134134134134134220e-01,5.906750008703320898e-01,3.793586109545691865e-01,-2.864865532421383421e-01
4.144144144144144004e-01,5.921052066835773564e-01,3.794526737394937066e-01,-2.854855522411373636e-01
4.154154154154154344e-01,5.935354124968228451e-01,3.795459263577837805e-01,-2.844845512401363297e-01
4.164164164164164128e-01,5.949656183100681117e-01,3.796383752469352224e-01,-2.834835502391353512e-01
4.174174174174173912e-01,5.963958241233134894e-01,3.797300267960303510e-01,-2.824825492381343728e-01
4.184184184184184252e-01,5.978260299365588670e-01,3.798208873459986701e-01,-2.814815482371333388e-01
4.194194194194194036e-01,5.992562357498041337e-01,3.799109631898793249e-01,-2.804805472361323604e-01
4.204204204204204376e-01,6.006864415630496223e-01,3.800002605730846694e-01,-2.794795462351313264e-01
4.214214214214214160e-01,6.021166473762948890e-01,3.800887856936656095e-01,-2.784785452341303480e-01
4.224224224224223945e-01,6.035468531895402666e-01,3.801765447025777789e-01,-2.774775442331293696e-01
4.234234234234234284e-01,6.049770590027856443e-01,3.802635437039489918e-01,-2.764765432321283356e-01
4.244244244244244069e-01,6.064072648160309109e-01,3.803497887553479173e-01,-2.754755422311273572e-01
4.254254254254254408e-01,6.078374706292763996e-01,3.804265390606053066e-01,-2.744745412301263232e-01
4.264264264264264193e-01,6.092676764425216662e-01,3.804964514102510131e-01,-2.734735402291253448e-01
4.274274274274273977e-01,6.106978822557670439e-01,3.805657430858938595e-01,-2.724725392281243663e-01
4.284284284284284317e-01,6.121280880690124215e-01,3.806344192616026856e-01,-2.714715382271233324e-01
4.294294294294294101e-01,6.135582938822576882e-01,3.807024850681750561e-01,-2.704705372261223539e-01
4.304304304304304440e-01,6.149884996955031768e-01,3.807699455934605570e-01,-2.694695362251213200e-01
4.314314314314314225e-01,6.164187055087484435e-01,3.808368058826825386e-01,-2.684685352241203415e-01
4.324324324324324564e-01,6.178489113219938211e-01,3.809030709387602465e-01,-2.674675342231193076e-01
4.334334334334334349e-01,6.192791171352391988e-01,3.809687457226279550e-01,-2.664665332221183291e-01
4.344344344344344133e-01,6.207093229484844654e-01,3.810338351535542678e-01,-2.654655322211173507e-01
4.354354354354354473e-01,6.221395287617299541e-01,3.810983441094597524e-01,-2.644645312201163168e-01
4.364364364364364257e-01,6.235697345749752207e-01,3.811622774272329650e-01,-2.634635302191153383e-01
4.374374374374374597e-01,6.249999403882205984e-01,3.812256399030463094e-01,-2.624625292181143044e-01
4.384384384384384381e-01,6.264301462014659760e-01,3.812884362926690640e-01,-2.614615282171133259e-01
4.394394394394394165e-01,6.278603520147112427e-01,3.813506713117806313e-01,-2.604605272161123475e-01
4.404404404404404505e-01,6.292905578279567314e-01,3.814123496362814003e-01,-2.594595262151113135e-01
4.414414414414414289e-01,6.307207636412019980e-01,3.814734759026021660e-01,-2.584585252141103351e-01
4.424424424424424629e-01,6.321509694544473756e-01,3.815340547080133815e-01,-2.574575242131093011e-01
4.434434434434434413e-01,6.335811752676927533e-01,3.815940906109311359e-01,-2.564565232121083227e-01
4.444444444444444198e-01,6.350113810809380199e-01,3.816535881312233536e-01,-2.554555222111073443e-01
4.454454454454454537e-01,6.364415868941835086e-01,3.817125517505137178e-01,-2.544545212101063103e-01
4.464464464464464322e-01,6.378717927074287752e-01,3.817709859124838179e-01,-2.534535202091053319e-01
4.474474474474474661e-01,6.393019985206741529e-01,3.818288950231744083e-01,-2.524525192081042979e-01
4.484484484484484446e-01,6.407322043339195305e-01,3.818862834512851689e-01,-2.514515182071033195e-01
4.494494494494494230e-01,6.421624101471647972e-01,3.819431555284720226e-01,-2.504505172061023410e-01
4.504504504504504570e-01,6.435926159604102859e-01,3.819995155496439532e-01,-2.494495162051013071e-01
4.514514514514514354e-01,6.450228217736555525e-01,3.820553677732576592e-01,-2.484485152041003286e-01
4.524524524524524693e-01,6.464530275869009301e-01,3.821107164216104302e-01,-2.474475142030992947e-01
4.534534534534534478e-01,6.478832334001463078e-01,3.821655656811324131e-01,-2.464465132020983162e-01
4.544544544544544262e-01,6.493134392133915744e-01,3.822199197026755479e-01,-2.454455122010973378e-01
4.554554554554554602e-01,6.507436450266370631e-01,3.822737826018025586e-01,-2.444445112000963038e-01
4.564564564564564386e-01,6.521738508398823297e-01,3.823271584590733907e-01,-2.434435101990953254e-01
4.574574574574574726e-01,6.536040566531277074e-01,3.823800513203302054e-01,-2.424425091980942915e-01
4.584584584584584510e-01,6.550342624663730851e-01,3.824324651969802646e-01,-2.414415081970933130e-01
4.594594594594594295e-01,6.564644682796183517e-01,3.824844040662781497e-01,-2.404405071960923346e-01
4.604604604604604634e-01,6.578946740928638404e-01,3.825358718716050377e-01,-2.394395061950913006e-01
4.614614614614614418e-01,6.593248799061091070e-01,3.825868725227475897e-01,-2.384385051940903222e-01
4.624624624624624758e-01,6.607550857193544847e-01,3.826374098961736192e-01,-2.374375041930892882e-01
4.634634634634634542e-01,6.621852915325998623e-01,3.826874878353074272e-01,-2.364365031920883098e-01
4.644644644644644327e-01,6.636154973458451289e-01,3.827371101508025841e-01,-2.354355021910873313e-01
4.654654654654654666e-01,6.650457031590906176e-01,3.827862806208134905e-01,-2.344345011900862974e-01
4.664664664664664451e-01,6.664759089723358843e-01,3.828350029912646613e-01,-2.334335001890853190e-01
4.674674674674674790e-01,6.679061147855812619e-01,3.828832809761185119e-01,-2.324324991880842850e-01
4.684684684684684575e-01,6.693363205988266396e-01,3.829311182576418116e-01,-2.314314981870833066e-01
4.694694694694694914e-01,6.707665264120720172e-01,3.829785184866697501e-01,-2.304304971860822726e-01
4.704704704704704699e-01,6.721967322253173949e-01,3.830254852828682277e-01,-2.294294961850812942e-01
4.714714714714714483e-01,6.736269380385626615e-01,3.830720222349955906e-01,-2.284284951840803157e-01
4.724724724724724823e-01,6.750571438518080392e-01,3.831181329011608128e-01,-2.274274941830792818e-01
4.734734734734734607e-01,6.764873496650534168e-01,3.831638208090809017e-01,-2.264264931820783033e-01
4.744744744744744946e-01,6.779175554782987945e-01,3.832090894563371930e-01,-2.254254921810772694e-01
4.754754754754754731e-01,6.793477612915441721e-01,3.832539423106282594e-01,-2.244244911800762909e-01
4.764764764764764515e-01,6.807779671047894388e-01,3.832983828100225421e-01,-2.234234901790753125e-01
4.774774774774774855e-01,6.822081729180348164e-01,3.833424143632082615e-01,-2.224224891780742785e-01
4.784784784784784639e-01,6.836383787312801941e-01,3.833860403497422742e-01,-2.214214881770733001e-01
4.794794794794794979e-01,6.850685845445255717e-01,3.834292641202966534e-01,-2.204204871760722662e-01
4.804804804804804763e-01,6.864987903577709494e-01,3.834720889969034374e-01,-2.194194861750712877e-01
4.814814814814814548e-01,6.879289961710162160e-01,3.835145182731984903e-01,-2.184184851740703093e-01
4.824824824824824887e-01,6.893592019842615937e-01,3.835565552146626422e-01,-2.174174841730692753e-01
4.834834834834834671e-01,6.907894077975069713e-01,3.835982030588612757e-01,-2.164164831720682969e-01
4.844844844844845011e-01,6.922196136107523490e-01,3.836394650156828567e-01,-2.154154821710672629e-01
4.854854854854854795e-01,6.936498194239977266e-01,3.836803442675745246e-01,-2.144144811700662845e-01
4.864864864864864580e-01,6.950800252372429933e-01,3.837208439697771811e-01,-2.134134801690653060e-01
4.874874874874874919e-01,6.965102310504883709e-01,3.837560651366506148e-01,-2.124124791680642721e-01
4.884884884884884704e-01,6.979404368637337486e-01,3.837879159663326045e-01,-2.114114781670632937e-01
4.894894894894895043e-01,6.993706426769791262e-01,3.838194662645832977e-01,-2.104104771660622597e-01
4.904904904904904828e-01,7.008008484902245039e-01,3.838507185713893044e-01,-2.094094761650612813e-01
4.914914914914914612e-01,7.022310543034697705e-01,3.838816754040434986e-01,-2.084084751640603028e-01
4.924924924924924952e-01,7.036612601167151482e-01,3.839123392573557947e-01,-2.074074741630592689e-01
4.934934934934934736e-01,7.050914659299605258e-01,3.839427126038624238e-01,-2.064064731620582904e-01
4.944944944944945076e-01,7.065216717432059035e-01,3.839727978940331021e-01,-2.054054721610572565e-01
4.954954954954954860e-01,7.079518775564512811e-01,3.840025975564760330e-01,-2.044044711600562780e-01
4.964964964964965199e-01,7.093820833696966588e-01,3.840321139981415777e-01,-2.034034701590552441e-01
4.974974974974974984e-01,7.108122891829419254e-01,3.840613496045238162e-01,-2.024024691580542656e-01
4.984984984984984768e-01,7.122424949961873031e-01,3.840903067398601101e-01,-2.014014681570532872e-01
4.994994994994995108e-01,7.136727008094326807e-01,3.841189877473288883e-01,-2.004004671560522532e-01
5.000000000000000000e-01,7.143878037160553696e-01,3.841332254296465076e-01,-1.998999666555517640e-01
5.005005005005005447e-01,7.151029066226780584e-01,3.841208090959504773e-01,-1.993994661550512193e-01
5.015015015015015232e-01,7.165331124359234360e-01,3.840952364247484097e-01,-1.983984651540502409e-01
5.025025025025025016e-01,7.179633182491687027e-01,3.840686858313981378e-01,-1.973974641530492624e-01
5.035035035035034801e-01,7.193935240624140803e-01,3.840411677461363915e-01,-1.963964631520482840e-01
5.045045045045044585e-01,7.208237298756593470e-01,3.840126925202542729e-01,-1.953954621510473055e-01
5.055055055055055480e-01,7.222539356889048356e-01,3.839832704263641538e-01,-1.943944611500462161e-01
5.065065065065065264e-01,7.236841415021502133e-01,3.839529116586725133e-01,-1.933934601490452376e-01
5.075075075075075048e-01,7.251143473153954799e-01,3.839216263332589918e-01,-1.923924591480442592e-01
5.085085085085084833e-01,7.265445531286408576e-01,3.838894244883614970e-01,-1.913914581470432807e-01
5.095095095095094617e-01,7.279747589418861242e-01,3.838563160846670264e-01,-1.903904571460423023e-01
5.105105105105105512e-01,7.294049647551316129e-01,3.838223110056078746e-01,-1.893894561450412128e-01
5.115115115115115296e-01,7.308351705683769906e-01,3.837874190576634481e-01,-1.883884551440402344e-01
5.125125125125125081e-01,7.322653763816222572e-01,3.837516499706673523e-01,-1.873874541430392560e-01
5.135135135135134865e-01,7.336955821948676348e-01,3.837150133981190869e-01,-1.863864531420382775e-01
5.145145145145144649e-01,7.351257880081129015e-01,3.836775189175010148e-01,-1.853854521410372991e-01
5.155155155155155544e-01,7.365559938213583902e-01,3.836391760305999377e-01,-1.843844511400362096e-01
5.165165165165165329e-01,7.379861996346037678e-01,3.835999941638329469e-01,-1.833834501390352312e-01
5.175175175175175113e-01,7.394164054478490344e-01,3.835599826685779368e-01,-1.823824491380342527e-01
5.185185185185184897e-01,7.408466112610944121e-01,3.835191508215081146e-01,-1.813814481370332743e-01
5.195195195195194682e-01,7.422768170743396787e-01,3.834745594049829842e-01,-1.803804471360322959e-01
5.205205205205205576e-01,7.437070228875851674e-01,3.834247751768273815e-01,-1.793794461350312064e-01
5.215215215215215361e-01,7.451372287008305451e-01,3.833740045931351981e-01,-1.783784451340302279e-01
5.225225225225225145e-01,7.465674345140758117e-01,3.833222585187855413e-01,-1.773774441330292495e-01
5.235235235235234930e-01,7.479976403273211893e-01,3.832695477378594284e-01,-1.763764431320282711e-01
5.245245245245244714e-01,7.494278461405664560e-01,3.832158829538763745e-01,-1.753754421310272926e-01
5.255255255255255609e-01,7.508580519538119447e-01,3.831612747900371430e-01,-1.743744411300262032e-01
5.265265265265265393e-01,7.522882577670573223e-01,3.831057337894751003e-01,-1.733734401290252247e-01
5.275275275275275177e-01,7.537184635803025889e-01,3.830492704155123440e-01,-1.723724391280242463e-01
5.285285285285284962e-01,7.551486693935479666e-01,3.829918950519237142e-01,-1.713714381270232678e-01
5.295295295295294746e-01,7.565788752067932332e-01,3.829336180032064663e-01,-1.703704371260222894e-01
5.305305305305305641e-01,7.580090810200387219e-01,3.828744494948557731e-01,-1.693694361250211999e-01
5.315315315315315425e-01,7.594392868332840996e-01,3.828143996736468879e-01,-1.683684351240202215e-01
5.325325325325325210e-01,7.608694926465293662e-01,3.827534786079224705e-01,-1.673674341230192431e-01
5.335335335335334994e-01,7.622996984597747439e-01,3.826916962878854633e-01,-1.663664331220182646e-01
5.345345345345344779e-01,7.637299042730200105e-01,3.826290626258975758e-01,-1.653654321210172862e-01
5.355355355355355673e-01,7.651601100862654992e-01,3.825655874567828185e-01,-1.643644311200161967e-01
5.365365365365365458e-01,7.665903158995108768e-01,3.825012805381359793e-01,-1.633634301190152183e-01
5.375375375375375242e-01,7.680205217127561435e-01,3.824361515506360387e-01,-1.623624291180142398e-01
5.385385385385385026e-01,7.694507275260015211e-01,3.823702100983645824e-01,-1.613614281170132614e-01
5.395395395395394811e-01,7.708809333392467877e-01,3.823034657091275434e-01,-1.603604271160122829e-01
5.405405405405405705e-01,7.723111391524922764e-01,3.822359278347833844e-01,-1.593594261150111935e-01
5.415415415415415490e-01,7.737413449657376541e-01,3.821676058515732222e-01,-1.583584251140102150e-01
5.425425425425425274e-01,7.751715507789829207e-01,3.820985090604566148e-01,-1.573574241130092366e-01
5.435435435435435059e-01,7.766017565922282984e-01,3.820286466874505682e-01,-1.563564231120082582e-01
5.445445445445444843e-01,7.780319624054735650e-01,3.819580278839722065e-01,-1.553554221110072797e-01
5.455455455455455738e-01,7.794621682187190537e-01,3.818866617271853281e-01,-1.543544211100061903e-01
5.465465465465465522e-01,7.808923740319644313e-01,3.818145572203506255e-01,-1.533534201090052118e-01
5.475475475475475307e-01,7.823225798452096980e-01,3.817417232931786808e-01,-1.523524191080042334e-01
5.485485485485485091e-01,7.837527856584550756e-01,3.816681688021861252e-01,-1.513514181070032549e-01
5.495495495495495986e-01,7.851829914717005643e-01,3.815939025310557398e-01,-1.503504171060021655e-01
5.505505505505505770e-01,7.866131972849458309e-01,3.815189331909984993e-01,-1.493494161050011870e-01
5.515515515515515554e-01,7.880434030981912086e-01,3.814432694211186692e-01,-1.483484151040002086e-01
5.525525525525525339e-01,7.894736089114364752e-01,3.813669197887817330e-01,-1.473474141029992301e-01
5.535535535535535123e-01,7.909038147246818529e-01,3.812898927899850965e-01,-1.463464131019982517e-01
5.545545545545546018e-01,7.923340205379273415e-01,3.812121968497302893e-01,-1.453454121009971622e-01
5.555555555555555802e-01,7.937642263511726082e-01,3.811338403223984983e-01,-1.443444110999961838e-01
5.565565565565565587e-01,7.951944321644179858e-01,3.810548314921277102e-01,-1.433434100989952054e-01
5.575575575575575371e-01,7.966246379776632525e-01,3.809751785731916307e-01,-1.423424090979942269e-01
5.585585585585585155e-01,7.980548437909086301e-01,3.808948897103818787e-01,-1.413414080969932485e-01
5.595595595595596050e-01,7.994850496041541188e-01,3.808139729793900696e-01,-1.403404070959921590e-01
5.605605605605605835e-01,8.009152554173993854e-01,3.807324363871931183e-01,-1.393394060949911806e-01
5.615615615615615619e-01,8.023454612306447631e-01,3.806502878724398187e-01,-1.383384050939902021e-01
5.625625625625625403e-01,8.037756670438900297e-01,3.805675353058380894e-01,-1.373374040929892237e-01
5.635635635635635188e-01,8.052058728571354074e-01,3.804841864905454951e-01,-1.363364030919882453e-01
5.645645645645646082e-01,8.066360786703808960e-01,3.804002491625587123e-01,-1.353354020909871558e-01
5.655655655655655867e-01,8.080662844836261627e-01,3.803157309911064377e-01,-1.343344010899861773e-01
5.665665665665665651e-01,8.094964902968715403e-01,3.802306395790416294e-01,-1.333334000889851989e-01
5.675675675675675436e-01,8.109266961101168070e-01,3.801449824632361363e-01,-1.323323990879842205e-01
5.685685685685685220e-01,8.123569019233621846e-01,3.800587671149753821e-01,-1.313313980869832420e-01
5.695695695695696115e-01,8.137871077366076733e-01,3.799720009403543264e-01,-1.303303970859821526e-01
5.705705705705705899e-01,8.152173135498529399e-01,3.798846912806738696e-01,-1.293293960849811741e-01
5.715715715715715683e-01,8.166475193630983176e-01,3.797968454128385907e-01,-1.283283950839801957e-01
5.725725725725725468e-01,8.180777251763435842e-01,3.797084705497540402e-01,-1.273273940829792172e-01
5.735735735735735252e-01,8.195079309895889619e-01,3.796195738407256437e-01,-1.263263930819782388e-01
5.745745745745746147e-01,8.209381368028344506e-01,3.795301623718571049e-01,-1.253253920809771493e-01
5.755755755755755931e-01,8.223683426160797172e-01,3.794402431664500863e-01,-1.243243910799761709e-01
5.765765765765765716e-01,8.237985484293250948e-01,3.793498231854030012e-01,-1.233233900789751925e-01
5.775775775775775500e-01,8.252287542425703615e-01,3.792589093276112489e-01,-1.223223890779742140e-01
5.785785785785785285e-01,8.266589600558157391e-01,3.791675084303668952e-01,-1.213213880769732356e-01
5.795795795795796179e-01,8.280891658690612278e-01,3.790654076767772107e-01,-1.203203870759721461e-01
5.805805805805805964e-01,8.295193716823064944e-01,3.789560244615163276e-01,-1.193193860749711677e-01
5.815815815815815748e-01,8.309495774955518721e-01,3.788460631028131020e-01,-1.183183850739701892e-01
5.825825825825825532e-01,8.323797833087971387e-01,3.787355316700519170e-01,-1.173173840729692108e-01
5.835835835835835317e-01,8.338099891220425164e-01,3.786244381627775768e-01,-1.163163830719682323e-01
5.845845845845846211e-01,8.352401949352880051e-01,3.785127905110917679e-01,-1.153153820709671429e-01
5.855855855855855996e-01,8.366704007485332717e-01,3.784005965760509627e-01,-1.143143810699661644e-01
5.865865865865865780e-01,8.381006065617786494e-01,3.782878641500651562e-01,-1.133133800689651860e-01
5.875875875875875565e-01,8.395308123750239160e-01,3.781746009572982681e-01,-1.123123790679642076e-01
5.885885885885885349e-01,8.409610181882692936e-01,3.780608146540694880e-01,-1.113113780669632291e-01
5.895895895895896244e-01,8.423912240015147823e-01,3.779465128292558984e-01,-1.103103770659621397e-01
5.905905905905906028e-01,8.438214298147600489e-01,3.778317030046953739e-01,-1.093093760649611612e-01
5.915915915915915813e-01,8.452516356280054266e-01,3.777163926355914247e-01,-1.083083750639601828e-01
5.925925925925925597e-01,8.466818414412506932e-01,3.776005891109174284e-01,-1.073073740629592043e-01
5.935935935935935381e-01,8.481120472544960709e-01,3.774842997538229161e-01,-1.063063730619582259e-01
5.945945945945946276e-01,8.495422530677415596e-01,3.773675318220393593e-01,-1.053053720609571364e-01
5.955955955955956060e-01,8.509724588809868262e-01,3.772502925082871772e-01,-1.043043710599561580e-01
5.965965965965965845e-01,8.524026646942322039e-01,3.771325889406827447e-01,-1.033033700589551795e-01
5.975975975975975629e-01,8.538328705074774705e-01,3.770144281831460664e-01,-1.023023690579542011e-01
5.985985985985985414e-01,8.552630763207228481e-01,3.768958172358086722e-01,-1.013013680569532227e-01
5.995995995995996308e-01,8.566932821339683368e-01,3.767767630354212915e-01,-1.003003670559521332e-01
6.006006006006006093e-01,8.581234879472136035e-01,3.766572724557625818e-01,-9.929936605495115476e-02
6.016016016016015877e-01,8.595536937604589811e-01,3.765373523080471352e-01,-9.829836505395017632e-02
6.026026026026025662e-01,8.609838995737042477e-01,3.764170093413332641e-01,-9.729736405294919788e-02
6.036036036036035446e-01,8.624141053869496254e-01,3.762962502429318401e-01,-9.629636305194821944e-02
6.046046046046046341e-01,8.638443112001951141e-01,3.761750816388143570e-01,-9.529536205094712997e-02
6.056056056056056125e-01,8.652745170134403807e-01,3.760535100940200492e-01,-9.429436104994615153e-02
6.066066066066065909e-01,8.667047228266857584e-01,3.759315421130642876e-01,-9.329336004894517309e-02
6.076076076076075694e-01,8.681349286399310250e-01,3.758091841403452538e-01,-9.229235904794419465e-02
6.086086086086086588e-01,8.695651344531765137e-01,3.756864425605514479e-01,-9.129135804694310519e-02
6.096096096096096373e-01,8.709953402664218913e-01,3.755633236990674750e-01,-9.029035704594212675e-02
6.106106106106106157e-01,8.724255460796671580e-01,3.754224025955846256e-01,-8.928935604494114830e-02
6.116116116116115942e-01,8.738557518929125356e-01,3.752773865867834457e-01,-8.828835504394016986e-02
6.126126126126125726e-01,8.752859577061578022e-01,3.751319314665823579e-01,-8.728735404293919142e-02
6.136136136136136621e-01,8.767161635194032909e-01,3.749860446432930483e-01,-8.628635304193810196e-02
6.146146146146146405e-01,8.781463693326486686e-01,3.748397334576052953e-01,-8.528535204093712352e-02
6.156156156156156189e-01,8.795765751458939352e-01,3.746930051830094643e-01,-8.428435103993614508e-02
6.166166166166165974e-01,8.810067809591393129e-01,3.745458670262201140e-01,-8.328335003893516664e-02
6.176176176176175758e-01,8.824369867723845795e-01,3.743983261275989904e-01,-8.228234903793418820e-02
6.186186186186186653e-01,8.838671925856300682e-01,3.742503895615791887e-01,-8.128134803693309873e-02
6.196196196196196437e-01,8.852973983988754458e-01,3.741020643370892573e-01,-8.028034703593212029e-02
6.206206206206206222e-01,8.867276042121207125e-01,3.739533573979770820e-01,-7.927934603493114185e-02
6.216216216216216006e-01,8.881578100253660901e-01,3.738042756234342123e-01,-7.827834503393016341e-02
6.226226226226225791e-01,8.895880158386113568e-01,3.736548258284201340e-01,-7.727734403292918497e-02
6.236236236236236685e-01,8.910182216518568454e-01,3.735050147640860962e-01,-7.627634303192809551e-02
6.246246246246246470e-01,8.924484274651022231e-01,3.733548491181993279e-01,-7.527534203092711707e-02
6.256256256256256254e-01,8.938786332783474897e-01,3.732043355155668096e-01,-7.427434102992613862e-02
6.266266266266266038e-01,8.953088390915928674e-01,3.730534805184586022e-01,-7.327334002892516018e-02
6.276276276276275823e-01,8.967390449048381340e-01,3.729022906270307858e-01,-7.227233902792418174e-02
6.286286286286286717e-01,8.981692507180836227e-01,3.727507722797487877e-01,-7.127133802692309228e-02
6.296296296296296502e-01,8.995994565313290003e-01,3.725989318538089901e-01,-7.027033702592211384e-02
6.306306306306306286e-01,8.979323299103140199e-01,3.724427867156804295e-01,-6.926933602492113540e-02
6.316316316316316071e-01,8.959668563862607238e-01,3.722664482519618123e-01,-6.826833502392015696e-02
6.326326326326325855e-01,8.939624575243554361e-01,3.720897426974845712e-01,-6.726733402291917852e-02
6.336336336336336750e-01,8.919292105396282588e-01,3.719126774471758212e-01,-6.626633302191808905e-02
6.346346346346346534e-01,8.898683695060436438e-01,3.717352598262437802e-01,-6.526533202091711061e-02
6.356356356356356319e-01,8.877664087382565183e-01,3.715574970906237451e-01,-6.426433101991613217e-02
6.366366366366366103e-01,8.856444742257738589e-01,3.713793964274259007e-01,-6.326333001891515373e-02
6.376376376376375887e-01,8.834728405611730340e-01,3.712009649553815738e-01,-6.226232901791417529e-02
6.386386386386386782e-01,8.812840707049968136e-01,3.710222097252909301e-01,-6.126132801691308583e-02
6.396396396396396566e-01,8.790417947877691152e-01,3.708431377204695623e-01,-6.026032701591210738e-02
6.406406406406406351e-01,8.767813265932360434e-01,3.706637558571961866e-01,-6.046320836852664415e-02
6.416416416416416135e-01,8.744674330638462223e-01,3.704840709851593972e-01,-6.175403139704849220e-02
6.426426426426425920e-01,8.721304309199107152e-01,3.703040898879046972e-01,-6.307186617110677185e-02
6.436436436436436814e-01,8.697439449684725155e-01,3.701238192832811968e-01,-6.441403201927420330e-02
6.446446446446446599e-01,8.673254695069420039e-01,3.699432658238876459e-01,-6.578244818682899009e-02
6.456456456456456383e-01,8.648654241789419661e-01,3.697538542732424771e-01,-6.718505379826095192e-02
6.466466466466466168e-01,8.623606650043204036e-01,3.695467643259610080e-01,-6.861516626024893872e-02
6.476476476476475952e-01,8.598248253091407278e-01,3.693393591197111081e-01,-7.007463059528007410e-02
6.486486486486486847e-01,8.572303844960740271e-01,3.691316462921232500e-01,-7.156464612847146523e-02
6.496496496496496631e-01,8.545998241352743552e-01,3.689236334068743406e-01,-7.308646801131885029e-02
6.506506506506506415e-01,8.519291481900934659e-01,3.687153279541641182e-01,-7.464243810912191135e-02
6.516516516516516200e-01,8.491994314906465835e-01,3.685067373511910493e-01,-7.623434002413098654e-02
6.526526526526525984e-01,8.464273690281746143e-01,3.682978689426294472e-01,-7.786147100257750919e-02
6.536536536536536879e-01,8.436106042264168714e-01,3.680887300011066454e-01,-7.952500314595056796e-02
6.546546546546546663e-01,8.407386618899300723e-01,3.678793277276792839e-01,-8.122629415705912015e-02
6.556556556556556448e-01,8.378114362118628256e-01,3.676696692523109267e-01,-8.296667308086053128e-02
6.566566566566566232e-01,8.348325192378229787e-01,3.674516410057708238e-01,-8.474794112613065478e-02
6.576576576576576016e-01,8.317999018086063012e-01,3.672137953772814933e-01,-8.657343642173875864e-02
6.586586586586586911e-01,8.287101839346635579e-01,3.669756708224706787e-01,-8.844259004513965738e-02
6.596596596596596696e-01,8.255610830734673167e-01,3.667372754492461695e-01,-9.035690057770923156e-02
6.606606606606606480e-01,8.223502665455666438e-01,3.664986172853285096e-01,-9.231747856238309291e-02
6.616616616616616264e-01,8.190748436851857939e-01,3.662597042787624213e-01,-9.432885423937276137e-02
6.626626626626626049e-01,8.157324209953900063e-01,3.660205442984281188e-01,-9.639293133376125589e-02
6.636636636636636943e-01,8.123209467283698526e-01,3.657811451345537868e-01,-9.850784780668558893e-02
6.646646646646646728e-01,8.088381130484364467e-01,3.655415144992286702e-01,-1.006830439267993871e-01
6.656656656656656512e-01,8.052816988106695772e-01,3.652758327663465088e-01,-1.029140401224823420e-01
6.666666666666666297e-01,8.016495666877655468e-01,3.650066171195429643e-01,-1.052086940796594372e-01
6.676676676676676081e-01,7.979396607270995423e-01,3.647371560784571920e-01,-1.075679551160974579e-01
6.686686686686686976e-01,7.941420887474420764e-01,3.644674583351948383e-01,-1.099947309799239048e-01
6.696696696696696760e-01,7.902568477334059871e-01,3.641975324941436609e-01,-1.124926831151942808e-01
6.706706706706706544e-01,7.862829549313603561e-01,3.639273870725240334e-01,-1.150666569948654017e-01
6.716716716716716329e-01,7.822087744163047640e-01,3.636458299374297765e-01,-1.177200921652458709e-01
6.726726726726726113e-01,7.780350016634356436e-01,3.633449332076300053e-01,-1.204570303874194503e-01
6.736736736736737008e-01,7.737566530044781565e-01,3.630438096801818504e-01,-1.232832480270818487e-01
6.746746746746746792e-01,7.693629107486217311e-01,3.627424688762713734e-01,-1.262046708341393320e-01
6.756756756756756577e-01,7.648500999697073199e-01,3.624409202197046431e-01,-1.291797215466883308e-01
6.766766766766766361e-01,7.602124816843807142e-01,3.621315717002194789e-01,-1.323082905316359525e-01
6.776776776776777256e-01,7.554374693452163836e-01,3.617982623381319485e-01,-1.355999119824698451e-01
6.786786786786787040e-01,7.505202404023448848e-01,3.614647444898123618e-01,-1.389173993840530086e-01
6.796796796796796825e-01,7.454509163846384512e-01,3.611310286108210255e-01,-1.424501256846917863e-01
6.806806806806806609e-01,7.402179370047978768e-01,3.607919560407115700e-01,-1.460971163941780504e-01
6.816816816816816393e-01,7.348060058191979715e-01,3.604256083915481357e-01,-1.498793241321347280e-01
6.826826826826827288e-01,7.292277560342138587e-01,3.600590684189515223e-01,-1.538662570296749910e-01
6.836836836836837072e-01,7.234713436451944979e-01,3.596923476432377642e-01,-1.580134164241622230e-01
6.846846846846846857e-01,7.173514959550058023e-01,3.592965079474375045e-01,-1.623515955053623228e-01
6.856856856856856641e-01,7.111524383250305004e-01,3.588964030013550577e-01,-1.669621926611199458e-01
6.866866866866866426e-01,7.044970452440697528e-01,3.584890242941097260e-01,-1.717885689889048773e-01
6.876876876876877320e-01,6.976496388698716355e-01,3.580548851945316025e-01,-1.768903839379190601e-01
6.886886886886887105e-01,6.904491221698341175e-01,3.576195313646825524e-01,-1.823192696640095756e-01
6.896896896896896889e-01,6.827912779111363628e-01,3.571507954336103907e-01,-1.881219778616912142e-01
6.906906906906906674e-01,6.747137814141656031e-01,3.566737162175538933e-01,-1.943369828769830332e-01
6.916916916916916458e-01,6.661204931682181973e-01,3.561699016958197461e-01,-2.010408229042704442e-01
6.926926926926927353e-01,6.569077080864821339e-01,3.556395825746650474e-01,-2.083385567405349748e-01
6.936936936936937137e-01,6.468889897322334104e-01,3.550820913138504897e-01,-2.163776521664519392e-01
6.946946946946946921e-01,6.359372336798188030e-01,3.544899655138522010e-01,-2.253235687043889657e-01
6.956956956956956706e-01,6.237166745193045703e-01,3.538569111611273299e-01,-2.354755571057061125e-01
6.966966966966966490e-01,6.097702908988771320e-01,3.531680920548586622e-01,-2.473151281212922492e-01
6.976976976976977385e-01,5.931781998285420299e-01,3.524095534129972340e-01,-2.617327202974498168e-01
6.986986986986987169e-01,5.718383349250777403e-01,3.515433910532519968e-01,-2.808507629300636688e-01
6.996996996996996954e-01,5.366524881750196485e-01,3.504655281175155235e-01,-3.117811565971564391e-01
7.007007007007006738e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.017017017017016522e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.027027027027027417e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.037037037037037202e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.047047047047046986e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.057057057057056770e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.067067067067066555e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.077077077077077449e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.087087087087087234e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.097097097097097018e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.107107107107106803e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.117117117117116587e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.127127127127127482e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.137137137137137266e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.147147147147147050e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.157157157157156835e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.167167167167166619e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.177177177177177514e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.187187187187187298e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.197197197197197083e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.207207207207206867e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.217217217217216652e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.227227227227227546e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.237237237237237331e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.247247247247247115e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.257257257257256899e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.267267267267266684e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.277277277277277578e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.287287287287287363e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.297297297297297147e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.307307307307306932e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.317317317317316716e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.327327327327327611e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.337337337337337395e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.347347347347347180e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.357357357357356964e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.367367367367367859e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.377377377377377643e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.387387387387387427e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.397397397397397212e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.407407407407406996e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.417417417417417891e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.427427427427427675e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.437437437437437460e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.447447447447447244e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.457457457457457028e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.467467467467467923e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.477477477477477708e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.487487487487487492e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.497497497497497276e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.507507507507507061e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.517517517517517955e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.527527527527527740e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.537537537537537524e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.547547547547547309e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.557557557557557093e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.567567567567567988e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.577577577577577772e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.587587587587587556e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.597597597597597341e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.607607607607607125e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.617617617617618020e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.627627627627627804e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.637637637637637589e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.647647647647647373e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.657657657657657158e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.667667667667668052e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.677677677677677837e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.687687687687687621e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.697697697697697405e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.707707707707707190e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.717717717717718084e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.727727727727727869e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.737737737737737653e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.747747747747747438e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.757757757757757222e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.767767767767768117e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.777777777777777901e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.787787787787787686e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.797797797797797470e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.807807807807807254e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.817817817817818149e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.827827827827827933e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.837837837837837718e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.847847847847847502e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.857857857857857287e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.867867867867868181e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.877877877877877966e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.887887887887887750e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.897897897897897534e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.907907907907907319e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.917917917917918214e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.927927927927927998e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.937937937937937782e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.947947947947947567e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.957957957957957351e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.967967967967968246e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.977977977977978030e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.987987987987987815e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
7.997997997997997599e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.008008008008007383e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.018018018018018278e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.028028028028028062e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.038038038038037847e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.048048048048047631e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.058058058058058526e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.068068068068068310e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.078078078078078095e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.088088088088087879e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.098098098098097664e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.108108108108108558e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.118118118118118343e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.128128128128128127e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.138138138138137911e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.148148148148147696e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.158158158158158590e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.168168168168168375e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.178178178178178159e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.188188188188187944e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.198198198198197728e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.208208208208208623e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.218218218218218407e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.228228228228228192e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.238238238238237976e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.248248248248247760e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.258258258258258655e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.268268268268268439e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.278278278278278224e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.288288288288288008e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.298298298298297793e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.308308308308308687e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.318318318318318472e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.328328328328328256e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.338338338338338041e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.348348348348347825e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.358358358358358720e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.368368368368368504e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.378378378378378288e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.388388388388388073e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.398398398398397857e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.408408408408408752e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.418418418418418536e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.428428428428428321e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.438438438438438105e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.448448448448447889e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.458458458458458784e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.468468468468468568e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.478478478478478353e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.488488488488488137e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.498498498498497922e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.508508508508508816e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.518518518518518601e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.528528528528528385e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.538538538538538170e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.548548548548547954e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.558558558558558849e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.568568568568568633e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.578578578578578417e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.588588588588588202e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.598598598598597986e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.608608608608608881e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.618618618618618665e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.628628628628628450e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.638638638638638234e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.648648648648649129e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.658658658658658913e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.668668668668668698e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.678678678678678482e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.688688688688688266e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.698698698698699161e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.708708708708708945e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.718718718718718730e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.728728728728728514e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.738738738738738299e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.748748748748749193e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.758758758758758978e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.768768768768768762e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.778778778778778547e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.788788788788788331e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.798798798798799226e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.808808808808809010e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.818818818818818794e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.828828828828828579e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.838838838838838363e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.848848848848849258e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.858858858858859042e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.868868868868868827e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.878878878878878611e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.888888888888888395e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.898898898898899290e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.908908908908909074e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.918918918918918859e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.928928928928928643e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.938938938938938428e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.948948948948949322e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.958958958958959107e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.968968968968968891e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.978978978978978676e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.988988988988988460e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
8.998998998998999355e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.009009009009009139e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.019019019019018923e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.029029029029028708e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.039039039039038492e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.049049049049049387e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.059059059059059171e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.069069069069068956e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.079079079079078740e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.089089089089088525e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.099099099099099419e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.109109109109109204e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.119119119119118988e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.129129129129128772e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.139139139139138557e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.149149149149149451e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.159159159159159236e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.169169169169169020e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.179179179179178805e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.189189189189188589e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.199199199199199484e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.209209209209209268e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.219219219219219053e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.229229229229228837e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.239239239239238621e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.249249249249249516e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.259259259259259300e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.269269269269269085e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.279279279279278869e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.289289289289288654e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.299299299299299548e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.309309309309309333e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.319319319319319117e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.329329329329328901e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.339339339339339796e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.349349349349349581e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.359359359359359365e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.369369369369369149e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.379379379379378934e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.389389389389389828e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.399399399399399613e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.409409409409409397e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.419419419419419182e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.429429429429428966e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.439439439439439861e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.449449449449449645e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.459459459459459429e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.469469469469469214e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.479479479479478998e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.489489489489489893e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.499499499499499677e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.509509509509509462e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.519519519519519246e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.529529529529529031e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.539539539539539925e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.549549549549549710e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.559559559559559494e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.569569569569569278e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.579579579579579063e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.589589589589589957e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.599599599599599742e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.609609609609609526e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.619619619619619311e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.629629629629629095e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.639639639639639990e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.649649649649649774e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.659659659659659559e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.669669669669669343e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.679679679679679127e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.689689689689690022e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.699699699699699806e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.709709709709709591e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.719719719719719375e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.729729729729729160e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.739739739739740054e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.749749749749749839e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.759759759759759623e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.769769769769769407e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.779779779779779192e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.789789789789790087e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.799799799799799871e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.809809809809809655e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.819819819819819440e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.829829829829829224e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.839839839839840119e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.849849849849849903e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.859859859859859688e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.869869869869869472e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.879879879879879256e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.889889889889890151e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.899899899899899935e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.909909909909909720e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.919919919919919504e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.929929929929930399e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.939939939939940183e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.949949949949949968e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.959959959959959752e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.969969969969969537e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.979979979979980431e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
9.989989989989990216e-01,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-6.998999666555517640e-01


==> plots/robust_criteria_data_2.csv <==
q,ratio,payoff,regret
0.000000000000000000e+00,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.002501250625312297e-04,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.000500250125062459e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.500750375187593581e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.001000500250124919e-03,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.501250625312656257e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.001500750375187161e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.501750875437718499e-03,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
4.002001000500249837e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.502251125562781175e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.002501250625312514e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.502751375687843852e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.003001500750374322e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.503251625812905660e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.003501750875436999e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.503751875937968337e-03,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
8.004002001000499675e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.504252126063030146e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.004502251125562351e-03,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.504752376188092822e-03,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.000500250125062503e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.050525262631315550e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.100550275137568770e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.150575287643821817e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.200600300150074864e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.250625312656328085e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.300650325162581132e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.350675337668834353e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.400700350175087400e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.450725362681340620e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.500750375187593667e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.550775387693846888e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.600800400200099935e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.650825412706352982e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.700850425212606029e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.750875437718859423e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.800900450225112470e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.850925462731365517e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.900950475237618564e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.950975487743871958e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.001000500250125005e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.051025512756378053e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.101050525262631100e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.151075537768884147e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.201100550275137541e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.251125562781390588e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.301150575287643635e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
2.351175587793896682e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.401200600300149729e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.451225612806403123e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.501250625312656170e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.551275637818909217e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.601300650325162264e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.651325662831415658e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.701350675337668705e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.751375687843921752e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.801400700350174799e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.851425712856427847e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
2.901450725362681241e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.951475737868934288e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
3.001500750375187335e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.051525762881440382e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.101550775387693776e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
3.151575787893946823e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
3.201600800400199870e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.251625812906452917e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
3.301650825412705964e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.351675837918959011e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.401700850425212058e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
3.451725862931465799e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.501750875437718846e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
3.551775887943971893e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.601800900450224940e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
3.651825912956477987e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
3.701850925462731035e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
3.751875937968984082e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.801900950475237129e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.851925962981490176e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.901950975487743917e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
3.951975987993996964e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
4.002001000500250011e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.052026013006503058e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
4.102051025512756105e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.152076038019009152e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
4.202101050525262199e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.252126063031515246e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
4.302151075537768293e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.352176088044022034e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.402201100550275081e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.452226113056528128e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.502251125562781175e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
4.552276138069034223e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.602301150575287270e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.652326163081540317e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.702351175587793364e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
4.752376188094046411e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
4.802401200600299458e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
4.852426213106553199e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.902451225612806246e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
4.952476238119059293e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
5.002501250625312340e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.052526263131565387e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.102551275637818434e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.152576288144071481e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.202601300650324528e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.252626313156577575e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
5.302651325662831316e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.352676338169084364e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.402701350675337411e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.452726363181590458e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.502751375687843505e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.552776388194096552e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.602801400700349599e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
5.652826413206602646e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
5.702851425712855693e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.752876438219109434e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.802901450725362481e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
5.852926463231615528e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
5.902951475737868575e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
5.952976488244121622e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.003001500750374669e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.053026513256627716e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
6.103051525762880763e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.153076538269133811e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.203101550775387552e-02,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
6.253126563281639905e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.303151575787893646e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.353176588294145999e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
6.403201600800399740e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.453226613306653481e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.503251625812905834e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.553276638319159575e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.603301650825411928e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.653326663331665669e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.703351675837918022e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
6.753376688344171763e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
6.803401700850424116e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
6.853426713356677857e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.903451725862931598e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
6.953476738369183952e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
7.003501750875437692e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
7.053526763381690046e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.103551775887943787e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.153576788394196140e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
7.203601800900449881e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
7.253626813406702234e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
7.303651825912955975e-02,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
7.353676838419209716e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.403701850925462069e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.453726863431715810e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
7.503751875937968163e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.553776888444221904e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.603801900950474257e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.653826913456727998e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
7.703851925962980352e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.753876938469234092e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
7.803901950975487833e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
7.853926963481740187e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
7.903951975987993928e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
7.953976988494246281e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.004002001000500022e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.054027013506752375e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.104052026013006116e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
8.154077038519258469e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.204102051025512210e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.254127063531765951e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
8.304152076038018304e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
8.354177088544272045e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.404202101050524398e-02,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
8.454227113556778139e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.504252126063030492e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.554277138569284233e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
8.604302151075536587e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.654327163581790328e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.704352176088044069e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
8.754377188594296422e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
8.804402201100550163e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
8.854427213606802516e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.904452226113056257e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
8.954477238619308610e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
9.004502251125562351e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.054527263631814704e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.104552276138068445e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.154577288644322186e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
9.204602301150574539e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.254627313656828280e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.304652326163080633e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.354677338669334374e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
9.404702351175586728e-02,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
9.454727363681840469e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.504752376188092822e-02,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
9.554777388694346563e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.604802401200598916e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.654827413706852657e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.704852426213106398e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.754877438719358751e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
9.804902451225612492e-02,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
9.854927463731864845e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.904952476238118586e-02,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
9.954977488744370939e-02,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.000500250125062468e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.005502751375687703e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.010505252626313077e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.015507753876938452e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.020510255127563687e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.025512756378189061e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.030515257628814296e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.035517758879439670e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.040520260130064906e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.045522761380690280e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.050525262631315515e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.055527763881940889e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.060530265132566263e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.065532766383191499e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.070535267633816873e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.075537768884442108e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.080540270135067482e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.085542771385692717e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.090545272636318092e-01,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.095547773886943327e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.100550275137568701e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.105552776388194075e-01,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
1.110555277638819310e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.115557778889444684e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.120560280140069920e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.125562781390695294e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.130565282641320529e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.135567783891945903e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.140570285142571139e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.145572786393196513e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.150575287643821887e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.155577788894447122e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.160580290145072496e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.165582791395697732e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.170585292646323106e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.175587793896948341e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.180590295147573715e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.185592796398198950e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.190595297648824324e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.195597798899449699e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.200600300150074934e-01,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.205602801400700308e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.210605302651325543e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.215607803901950917e-01,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
1.220610305152576153e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.225612806403201527e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.230615307653826762e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.235617808904452136e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.240620310155077510e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.245622811405702746e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.250625312656327981e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.255627813906953494e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.260630315157578729e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.265632816408203964e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.270635317658829200e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.275637818909454713e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.280640320160079948e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.285642821410705183e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.290645322661330696e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.295647823911955931e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.300650325162581167e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.305652826413206402e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.310655327663831915e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.315657828914457150e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.320660330165082386e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.325662831415707621e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.330665332666333134e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.335667833916958369e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.340670335167583604e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.345672836418209117e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.350675337668834353e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.355677838919459588e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.360680340170084823e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.365682841420710336e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.370685342671335571e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.375687843921960807e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.380690345172586320e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.385692846423211555e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.390695347673836790e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.395697848924462026e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.400700350175087538e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.405702851425712774e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.410705352676338009e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.415707853926963244e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.420710355177588757e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.425712856428213993e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.430715357678839228e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.435717858929464741e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.440720360180089976e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.445722861430715211e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.450725362681340447e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.455727863931965960e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.460730365182591195e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.465732866433216430e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.470735367683841943e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.475737868934467178e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.480740370185092414e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.485742871435717649e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.490745372686343162e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.495747873936968397e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.500750375187593633e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.505752876438218868e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.510755377688844381e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.515757878939469616e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.520760380190094851e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.525762881440720364e-01,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.530765382691345600e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.535767883941970835e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.540770385192596070e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.545772886443221583e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.550775387693846818e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.555777888944472054e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.560780390195097567e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.565782891445722802e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.570785392696348037e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.575787893946973273e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.580790395197598786e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.585792896448224021e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.590795397698849256e-01,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
1.595797898949474491e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.600800400200100004e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.605802901450725240e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.610805402701350475e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.615807903951975988e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.620810405202601223e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.625812906453226458e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.630815407703851694e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.635817908954477207e-01,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.640820410205102442e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.645822911455727677e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.650825412706353190e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.655827913956978426e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.660830415207603661e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.665832916458228896e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.670835417708854409e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.675837918959479644e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.680840420210104880e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.685842921460730115e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.690845422711355628e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.695847923961980863e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.700850425212606098e-01,5.000000500000049142e-01,4.902210835559777657e-01,-4.999999000000001081e-01
1.705852926463231611e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.710855427713856847e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.715857928964482082e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.720860430215107317e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.725862931465732830e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.730865432716358066e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.735867933966983301e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.740870435217608814e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.745872936468234049e-01,5.000000500000049142e-01,4.902210835559777102e-01,-4.999999000000001081e-01
1.750875437718859284e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.755877938969484520e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.760880440220110033e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.765882941470735268e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.770885442721360503e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.775887943971985738e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.780890445222611251e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.785892946473236487e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.790895447723861722e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.795897948974487235e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.800900450225112470e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.805902951475737706e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.810905452726362941e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.815907953976988454e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.820910455227613689e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.825912956478238924e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.830915457728864437e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.835917958979489673e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.840920460230114908e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.845922961480740143e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.850925462731365656e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.855927963981990891e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.860930465232616127e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.865932966483241362e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.870935467733866875e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.875937968984492110e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.880940470235117346e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.885942971485742858e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.890945472736368094e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.895947973986993329e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.900950475237618564e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.905952976488244077e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.910955477738869313e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.915957978989494548e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.920960480240119783e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.925962981490745296e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.930965482741370531e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.935967983991995767e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.940970485242621280e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.945972986493246515e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.950975487743871750e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.955977988994496986e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.960980490245122498e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.965982991495747734e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.970985492746372969e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.975987993996998482e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
1.980990495247623717e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.985992996498248953e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
1.990995497748874188e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
1.995997998999499701e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.001000500250124936e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.006003001500750171e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.011005502751375407e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.016008004002000920e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.021010505252626155e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.026013006503251390e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.031015507753876903e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.036018009004502138e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.041020510255127374e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.046023011505752609e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.051025512756378122e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.056028014007003357e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.061030515257628593e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.066033016508254105e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.071035517758879341e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.076038019009504576e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.081040520260129811e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.086043021510755324e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.091045522761380560e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.096048024012005795e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.101050525262631030e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.106053026513256543e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.111055527763881778e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.116058029014507014e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.121060530265132527e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.126063031515757762e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.131065532766382997e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.136068034017008233e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.141070535267633745e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.146073036518258981e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.151075537768884216e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.156078039019509729e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.161080540270134964e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.166083041520760200e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.171085542771385435e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.176088044022010948e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.181090545272636183e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.186093046523261418e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.191095547773886654e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.196098049024512167e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.201100550275137402e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.206103051525762637e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.211105552776388150e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.216108054027013385e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.221110555277638621e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.226113056528263856e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.231115557778889369e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.236118059029514604e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.241120560280139840e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.246123061530765352e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.251125562781390588e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.256128064032015823e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.261130565282641058e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.266133066533266571e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.271135567783891807e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.276138069034517042e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.281140570285142277e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.286143071535767790e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.291145572786393025e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.296148074037018261e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.301150575287643774e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.306153076538269009e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.311155577788894244e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.316158079039519480e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.321160580290144992e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.326163081540770228e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.331165582791395463e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.336168084042020976e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.341170585292646211e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.346173086543271447e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.351175587793896682e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.356178089044522195e-01,5.000000500000050252e-01,4.902210835559778213e-01,-4.999999000000000526e-01
2.361180590295147430e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.366183091545772665e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.371185592796397901e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.376188094047023414e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.381190595297648649e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.386193096548273884e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.391195597798899397e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.396198099049524632e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.401200600300149868e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.406203101550775103e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.411205602801400616e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.416208104052025851e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.421210605302651087e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.426213106553276599e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.431215607803901835e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.436218109054527070e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.441220610305152305e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.446223111555777818e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.451225612806403054e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.456228114057028289e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.461230615307653524e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.466233116558279037e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.471235617808904272e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.476238119059529508e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.481240620310155021e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.486243121560780256e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.491245622811405491e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.496248124062030727e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.501250625312655962e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.506253126563281475e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.511255627813906988e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.516258129064531945e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.521260630315157458e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.526263131565782971e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.531265632816407929e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.536268134067033442e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.541270635317658400e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.546273136568283912e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.551275637818909425e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.556278139069534383e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.561280640320159896e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.566283141570785409e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.571285642821410367e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.576288144072035879e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.581290645322661392e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.586293146573286350e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.591295647823911863e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.596298149074536821e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.601300650325162334e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.606303151575787846e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.611305652826412804e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.616308154077038317e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.621310655327663830e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.626313156578288788e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.631315657828914301e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.636318159079539813e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.641320660330164771e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.646323161580790284e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.651325662831415242e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.656328164082040755e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.661330665332666268e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.666333166583291225e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.671335667833916738e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.676338169084542251e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.681340670335167209e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.686343171585792722e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.691345672836418235e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.696348174087043192e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.701350675337668705e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.706353176588294218e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.711355677838919176e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.716358179089544689e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.721360680340169647e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.726363181590795159e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.731365682841420672e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.736368184092045630e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.741370685342671143e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.746373186593296656e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.751375687843921614e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.756378189094547126e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.761380690345172639e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.766383191595797597e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.771385692846423110e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.776388194097048068e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.781390695347673581e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.786393196598299093e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.791395697848924051e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.796398199099549564e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.801400700350175077e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.806403201600800035e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.811405702851425548e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.816408204102051061e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.821410705352676018e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.826413206603301531e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.831415707853926489e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.836418209104552002e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.841420710355177515e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.846423211605802472e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.851425712856427985e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.856428214107053498e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.861430715357678456e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.866433216608303969e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.871435717858929482e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.876438219109554439e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.881440720360179952e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.886443221610805465e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.891445722861430423e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.896448224112055936e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.901450725362680894e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.906453226613306406e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.911455727863931919e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.916458229114556877e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.921460730365182390e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.926463231615807903e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.931465732866432861e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.936468234117058373e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.941470735367683886e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.946473236618308844e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.951475737868934357e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.956478239119559315e-01,5.000000500000050252e-01,4.902210835559777657e-01,-4.999999000000000526e-01
2.961480740370184828e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.966483241620810340e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.971485742871435298e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.976488244122060811e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.981490745372686324e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.986493246623311282e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.991495747873936795e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.996498249124562308e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
2.999999999999999889e-01,5.000000500000050252e-01,4.902210835559777102e-01,-4.999999000000000526e-01
3.001500750375187265e-01,5.000000500000050252e-01,4.902313612358671913e-01,-4.999999000000000526e-01
3.006503251625812778e-01,5.000000500000050252e-01,4.902655776893946049e-01,-4.999999000000000526e-01
3.011505752876437736e-01,5.000000500000050252e-01,4.902997289044542795e-01,-4.999999000000000526e-01
3.016508254127063249e-01,5.000000500000050252e-01,4.903338150302175014e-01,-4.999999000000000526e-01
3.021510755377688762e-01,5.000000500000050252e-01,4.903678362156187465e-01,-4.999999000000000526e-01
3.026513256628313719e-01,5.000000500000050252e-01,4.904017926093541813e-01,-4.999999000000000526e-01
3.031515757878939232e-01,5.000000500000050252e-01,4.904356843598807747e-01,-4.999999000000000526e-01
3.036518259129564745e-01,5.000000500000050252e-01,4.904695116154140777e-01,-4.999999000000000526e-01
3.041520760380189703e-01,5.000000500000050252e-01,4.905032745239273351e-01,-4.999999000000000526e-01
3.046523261630815216e-01,5.000000500000050252e-01,4.905369732331503196e-01,-4.999999000000000526e-01
3.051525762881440729e-01,5.000000500000050252e-01,4.905706078905673895e-01,-4.999999000000000526e-01
3.056528264132065686e-01,5.000000500000050252e-01,4.906041786434167107e-01,-4.999999000000000526e-01
3.061530765382691199e-01,5.000000500000050252e-01,4.906376856386886476e-01,-4.999999000000000526e-01
3.066533266633316712e-01,5.000000500000050252e-01,4.906711290231248190e-01,-4.999999000000000526e-01
3.071535767883941670e-01,5.000000500000050252e-01,4.907045089432168772e-01,-4.999999000000000526e-01
3.076538269134567183e-01,5.000000500000050252e-01,4.907378255452047866e-01,-4.999999000000000526e-01
3.081540770385192141e-01,5.000000500000050252e-01,4.907710789750762137e-01,-4.999999000000000526e-01
3.086543271635817653e-01,5.000000500000050252e-01,4.908042693785652499e-01,-4.999999000000000526e-01
3.091545772886443166e-01,5.000000500000050252e-01,4.908373969011510241e-01,-4.999999000000000526e-01
3.096548274137068124e-01,5.000000500000050252e-01,4.908704616880571470e-01,-4.999999000000000526e-01
3.101550775387693637e-01,5.000000500000050252e-01,4.909034638842499909e-01,-4.999999000000000526e-01
3.106553276638319150e-01,5.000000500000050252e-01,4.909364036344381343e-01,-4.999999000000000526e-01
3.111555777888944108e-01,5.000000500000050252e-01,4.909692810830710297e-01,-4.999999000000000526e-01
3.116558279139569620e-01,5.000000500000050252e-01,4.910020963743381150e-01,-4.999999000000000526e-01
3.121560780390195133e-01,5.000000500000050252e-01,4.910348496521678707e-01,-4.999999000000000526e-01
3.126563281640820091e-01,5.000000500000050252e-01,4.910675410602268753e-01,-4.999999000000000526e-01
3.131565782891445604e-01,5.000000500000050252e-01,4.911001707419188067e-01,-4.999999000000000526e-01
3.136568284142070562e-01,5.000000500000050252e-01,4.911327388403833316e-01,-4.999999000000000526e-01
3.141570785392696075e-01,5.000000500000050252e-01,4.911652454984954952e-01,-4.999999000000000526e-01
3.146573286643321588e-01,5.000000500000050252e-01,4.911976908588651103e-01,-4.999999000000000526e-01
3.151575787893946545e-01,5.000000500000050252e-01,4.912300750638350366e-01,-4.999999000000000526e-01
3.156578289144572058e-01,5.000000500000050252e-01,4.912623982554811253e-01,-4.999999000000000526e-01
3.161580790395197571e-01,5.000000500000050252e-01,4.912946605756111085e-01,-4.999999000000000526e-01
3.166583291645822529e-01,5.000000500000050252e-01,4.913268621657639335e-01,-4.999999000000000526e-01
3.171585792896448042e-01,5.000000500000050252e-01,4.913590031672088188e-01,-4.999999000000000526e-01
3.176588294147073555e-01,5.000000500000050252e-01,4.913910837209445326e-01,-4.999999000000000526e-01
3.181590795397698512e-01,5.000000500000050252e-01,4.914231039676988932e-01,-4.999999000000000526e-01
3.186593296648324025e-01,5.000000500000050252e-01,4.914550640479278254e-01,-4.999999000000000526e-01
3.191595797898948983e-01,5.000000500000050252e-01,4.914869641018145829e-01,-4.999999000000000526e-01
3.196598299149574496e-01,5.000000500000050252e-01,4.915188042692694159e-01,-4.999999000000000526e-01
3.201600800400200009e-01,5.000000500000050252e-01,4.915505846899286269e-01,-4.999999000000000526e-01
3.206603301650824966e-01,5.000000500000050252e-01,4.915823055031540711e-01,-4.999999000000000526e-01
3.211605802901450479e-01,5.000000500000050252e-01,4.916139668480324909e-01,-4.999999000000000526e-01
3.216608304152075992e-01,5.000000500000050252e-01,4.916455688633747378e-01,-4.999999000000000526e-01
3.221610805402700950e-01,5.000000500000050252e-01,4.916771116877157732e-01,-4.999999000000000526e-01
3.226613306653326463e-01,5.000000500000050252e-01,4.917085954593133357e-01,-4.999999000000000526e-01
3.231615807903951976e-01,5.000000500000050252e-01,4.917400203161478300e-01,-4.999999000000000526e-01
3.236618309154576933e-01,5.000000500000050252e-01,4.917713863959217724e-01,-4.999999000000000526e-01
3.241620810405202446e-01,5.000000500000050252e-01,4.918026938360592903e-01,-4.999999000000000526e-01
3.246623311655827404e-01,5.000000500000050252e-01,4.918339427737055125e-01,-4.999999000000000526e-01
3.251625812906452917e-01,5.000000500000050252e-01,4.918651333457259578e-01,-4.999999000000000526e-01
3.256628314157078430e-01,5.000000500000050252e-01,4.918962656887065354e-01,-4.999999000000000526e-01
3.261630815407703388e-01,5.000000500000050252e-01,4.919273399389525459e-01,-4.999999000000000526e-01
3.266633316658328900e-01,5.000000500000050252e-01,4.919583562324886805e-01,-4.999999000000000526e-01
3.271635817908954413e-01,5.000000500000050252e-01,4.919893147050584115e-01,-4.999999000000000526e-01
3.276638319159579371e-01,5.000000500000050252e-01,4.920202154921234916e-01,-4.999999000000000526e-01
3.281640820410204884e-01,5.000000500000050252e-01,4.920510587288639548e-01,-4.999999000000000526e-01
3.286643321660830397e-01,5.000000500000050252e-01,4.920818445501770610e-01,-4.999999000000000526e-01
3.291645822911455355e-01,5.000000500000050252e-01,4.921125730906775742e-01,-4.999999000000000526e-01
3.296648324162080868e-01,5.000000500000050252e-01,4.921432444846972620e-01,-4.999999000000000526e-01
3.301650825412706380e-01,5.000000500000050252e-01,4.921738588662845082e-01,-4.999999000000000526e-01
3.306653326663331338e-01,5.000000500000050252e-01,4.922044163692036456e-01,-4.999999000000000526e-01
3.311655827913956851e-01,5.000000500000050252e-01,4.922349171269355117e-01,-4.999999000000000526e-01
3.316658329164581809e-01,5.000000500000050252e-01,4.922653612726762828e-01,-4.999999000000000526e-01
3.321660830415207322e-01,5.000000500000050252e-01,4.922957489393375852e-01,-4.999999000000000526e-01
3.326663331665832835e-01,5.000000500000050252e-01,4.923260802595466057e-01,-4.999999000000000526e-01
3.331665832916457792e-01,5.000000500000050252e-01,4.923563553656447600e-01,-4.999999000000000526e-01
3.336668334167083305e-01,5.000000500000050252e-01,4.923865743896888025e-01,-4.999999000000000526e-01
3.341670835417708818e-01,5.000000500000050252e-01,4.924167374634496053e-01,-4.999999000000000526e-01
3.346673336668333776e-01,5.000000500000050252e-01,4.924467728837122471e-01,-4.999999000000000526e-01
3.351675837918959289e-01,5.000000500000050252e-01,4.924764917120634244e-01,-4.999999000000000526e-01
3.356678339169584802e-01,5.000000500000050252e-01,4.925061582908337732e-01,-4.999999000000000526e-01
3.361680840420209759e-01,5.000000500000050252e-01,4.925357727338445790e-01,-4.999999000000000526e-01
3.366683341670835272e-01,5.000000500000050252e-01,4.925653351547127357e-01,-4.999999000000000526e-01
3.371685842921460230e-01,5.000000500000050252e-01,4.925948456668500230e-01,-4.999999000000000526e-01
3.376688344172085743e-01,5.000000500000050252e-01,4.926243043834626634e-01,-4.999999000000000526e-01
3.381690845422711256e-01,5.000000500000050252e-01,4.926537114175508769e-01,-4.999999000000000526e-01
3.386693346673336213e-01,5.000000500000050252e-01,4.926830668819083825e-01,-4.999999000000000526e-01
3.391695847923961726e-01,5.000000500000050252e-01,4.927123708891219533e-01,-4.999999000000000526e-01
3.396698349174587239e-01,5.000000500000050252e-01,4.927416235515707510e-01,-4.999999000000000526e-01
3.401700850425212197e-01,5.000000500000050252e-01,4.927708249814262698e-01,-4.999999000000000526e-01
3.406703351675837710e-01,5.000000500000050252e-01,4.927999752906515596e-01,-4.999999000000000526e-01
3.411705852926463223e-01,5.000000500000050252e-01,4.928290745910010040e-01,-4.999999000000000526e-01
3.416708354177088180e-01,5.000000500000050252e-01,4.928581229940198205e-01,-4.999999000000000526e-01
3.421710855427713693e-01,5.000000500000050252e-01,4.928871206110437275e-01,-4.999999000000000526e-01
3.426713356678338651e-01,5.000000500000050252e-01,4.929160675531985003e-01,-4.999999000000000526e-01
3.431715857928964164e-01,5.000000500000050252e-01,4.929449639313994713e-01,-4.999999000000000526e-01
3.436718359179589677e-01,5.000000500000050252e-01,4.929738098563516413e-01,-4.999999000000000526e-01
3.441720860430214635e-01,5.000000500000050252e-01,4.930026054385486800e-01,-4.999999000000000526e-01
3.446723361680840148e-01,5.000000500000050252e-01,4.930313507882730928e-01,-4.999999000000000526e-01
3.451725862931465660e-01,5.000000500000050252e-01,4.930600460155957210e-01,-4.999999000000000526e-01
3.456728364182090618e-01,5.000000500000050252e-01,4.930886912303752978e-01,-4.999999000000000526e-01
3.461730865432716131e-01,5.000000500000050252e-01,4.931172865422582818e-01,-4.999999000000000526e-01
3.466733366683341644e-01,5.000000500000050252e-01,4.931458320606785795e-01,-4.999999000000000526e-01
3.471735867933966602e-01,5.000000500000050252e-01,4.931743278948573228e-01,-4.999999000000000526e-01
3.476738369184592115e-01,5.000000500000050252e-01,4.932027741538021481e-01,-4.999999000000000526e-01
3.481740870435217627e-01,5.000000500000050252e-01,4.932311709463074179e-01,-4.999999000000000526e-01
3.486743371685842585e-01,5.000000500000050252e-01,4.932595183809540540e-01,-4.999999000000000526e-01
3.491745872936468098e-01,5.000000500000050252e-01,4.932878165661086500e-01,-4.999999000000000526e-01
3.496748374187093056e-01,5.000000500000050252e-01,4.933160656099238595e-01,-4.999999000000000526e-01
3.501750875437718569e-01,5.000000500000050252e-01,4.933442656203378407e-01,-4.999999000000000526e-01
3.506753376688344082e-01,5.000000500000050252e-01,4.933724167050741460e-01,-4.999999000000000526e-01
3.511755877938969039e-01,5.000000500000050252e-01,4.934005189716416107e-01,-4.999999000000000526e-01
3.516758379189594552e-01,5.000000500000050252e-01,4.934285725273339085e-01,-4.999999000000000526e-01
3.521760880440220065e-01,5.000000500000050252e-01,4.934565774792293302e-01,-4.999999000000000526e-01
3.526763381690845023e-01,5.000000500000050252e-01,4.934845339341911163e-01,-4.999999000000000526e-01
3.531765882941470536e-01,5.000000500000050252e-01,4.935124419988667355e-01,-4.999999000000000526e-01
3.536768384192096049e-01,5.000000500000050252e-01,4.935403017796877734e-01,-4.999999000000000526e-01
3.541770885442721006e-01,5.000000500000050252e-01,4.935681133828703770e-01,-4.999999000000000526e-01
3.546773386693346519e-01,5.000000500000050252e-01,4.935958769144142000e-01,-4.999999000000000526e-01
3.551775887943971477e-01,5.000000500000050252e-01,4.936235924801026798e-01,-4.999999000000000526e-01
3.556778389194596990e-01,5.000000500000050252e-01,4.936512601855033155e-01,-4.999999000000000526e-01
3.561780890445222503e-01,5.000000500000050252e-01,4.936788801359668910e-01,-4.999999000000000526e-01
3.566783391695847460e-01,5.000000500000050252e-01,4.937064524366277518e-01,-4.999999000000000526e-01
3.571785892946472973e-01,5.000000500000050252e-01,4.937339771924035836e-01,-4.999999000000000526e-01
3.576788394197098486e-01,5.000000500000050252e-01,4.937614545079951345e-01,-4.999999000000000526e-01
3.581790895447723444e-01,5.000000500000050252e-01,4.937888844878864925e-01,-4.999999000000000526e-01
3.586793396698348957e-01,5.000000500000050252e-01,4.938162672363449746e-01,-4.999999000000000526e-01
3.591795897948974470e-01,5.000000500000050252e-01,4.938436028574204051e-01,-4.999999000000000526e-01
3.596798399199599428e-01,5.000000500000050252e-01,4.938708914549458928e-01,-4.999999000000000526e-01
3.601800900450224940e-01,5.000000500000050252e-01,4.938981331325374424e-01,-4.999999000000000526e-01
3.606803401700849898e-01,5.000000500000050252e-01,4.939253279935936769e-01,-4.999999000000000526e-01
3.611805902951475411e-01,5.000000500000050252e-01,4.939524761412962262e-01,-4.999999000000000526e-01
3.616808404202100924e-01,5.000000500000050252e-01,4.939795776786092274e-01,-4.999999000000000526e-01
3.621810905452725882e-01,5.000000500000050252e-01,4.940066327082794362e-01,-4.999999000000000526e-01
3.626813406703351395e-01,5.000000500000050252e-01,4.940336413328366705e-01,-4.999999000000000526e-01
3.631815907953976907e-01,5.000000500000050252e-01,4.940606036545931445e-01,-4.999999000000000526e-01
3.636818409204601865e-01,5.000000500000050252e-01,4.940875197756436910e-01,-4.999999000000000526e-01
3.641820910455227378e-01,5.000000500000050252e-01,4.941143897978659827e-01,-4.999999000000000526e-01
3.646823411705852891e-01,5.000000500000050252e-01,4.941412138229201445e-01,-4.999999000000000526e-01
3.651825912956477849e-01,5.000000500000050252e-01,4.941679919522489750e-01,-4.999999000000000526e-01
3.656828414207103362e-01,5.000000500000050252e-01,4.941947242870781132e-01,-4.999999000000000526e-01
3.661830915457728874e-01,5.000000500000050252e-01,4.942214109284157608e-01,-4.999999000000000526e-01
3.666833416708353832e-01,5.000000500000050252e-01,4.942480519770526826e-01,-4.999999000000000526e-01
3.671835917958979345e-01,5.000000500000050252e-01,4.942746475335629275e-01,-4.999999000000000526e-01
3.676838419209604303e-01,5.000000500000050252e-01,4.943011976983026079e-01,-4.999999000000000526e-01
3.681840920460229816e-01,5.000000500000050252e-01,4.943277025714113981e-01,-4.999999000000000526e-01
3.686843421710855329e-01,5.000000500000050252e-01,4.943541622528113133e-01,-4.999999000000000526e-01
3.691845922961480286e-01,5.000000500000050252e-01,4.943805768422077085e-01,-4.999999000000000526e-01
3.696848424212105799e-01,5.000000500000050252e-01,4.944069464390886681e-01,-4.999999000000000526e-01
3.701850925462731312e-01,5.000000500000050252e-01,4.944332711427256721e-01,-4.999999000000000526e-01
3.706853426713356270e-01,5.000000500000050252e-01,4.944595510521730963e-01,-4.999999000000000526e-01
3.711855927963981783e-01,5.000000500000050252e-01,4.944857862662686010e-01,-4.999999000000000526e-01
3.716858429214607296e-01,5.000000500000050252e-01,4.945119768836334639e-01,-4.999999000000000526e-01
3.721860930465232253e-01,5.000000500000050252e-01,4.945381230026719144e-01,-4.999999000000000526e-01
3.726863431715857766e-01,5.000000500000050252e-01,4.945642247215720211e-01,-4.999999000000000526e-01
3.731865932966482724e-01,5.000000500000050252e-01,4.945902821383056369e-01,-4.999999000000000526e-01
3.736868434217108237e-01,5.000000500000050252e-01,4.946162953506278992e-01,-4.999999000000000526e-01
3.741870935467733750e-01,5.000000500000050252e-01,4.946422644560781734e-01,-4.999999000000000526e-01
3.746873436718358708e-01,5.000000500000050252e-01,4.946681895519794980e-01,-4.999999000000000526e-01
3.751875937968984220e-01,5.000000500000050252e-01,4.946940707354392508e-01,-4.999999000000000526e-01
3.756878439219609733e-01,5.000000500000050252e-01,4.947199081033488710e-01,-4.999999000000000526e-01
3.761880940470234691e-01,5.000000500000050252e-01,4.947457017523842482e-01,-4.999999000000000526e-01
3.766883441720860204e-01,5.000000500000050252e-01,4.947714517790057775e-01,-4.999999000000000526e-01
3.771885942971485717e-01,5.000000500000050252e-01,4.947971582794582490e-01,-4.999999000000000526e-01
3.776888444222110675e-01,5.000000500000050252e-01,4.948228213497714023e-01,-4.999999000000000526e-01
3.781890945472736187e-01,5.000000500000050252e-01,4.948484410857600935e-01,-4.999999000000000526e-01
3.786893446723361145e-01,5.000000500000050252e-01,4.948740175830239618e-01,-4.999999000000000526e-01
3.791895947973986658e-01,5.000000500000050252e-01,4.948995509369478740e-01,-4.999999000000000526e-01
3.796898449224612171e-01,5.000000500000050252e-01,4.949250412427024237e-01,-4.999999000000000526e-01
3.801900950475237129e-01,5.000000500000050252e-01,4.949504885952433764e-01,-4.999999000000000526e-01
3.806903451725862642e-01,5.000000500000050252e-01,4.949758930893127240e-01,-4.999999000000000526e-01
3.811905952976488154e-01,5.000000500000050252e-01,4.950012548194379081e-01,-4.999999000000000526e-01
3.816908454227113112e-01,5.000000500000050252e-01,4.950265738799327631e-01,-4.999999000000000526e-01
3.821910955477738625e-01,5.000000500000050252e-01,4.950518503648974056e-01,-4.999999000000000526e-01
3.826913456728364138e-01,5.000000500000050252e-01,4.950770843682184008e-01,-4.999999000000000526e-01
3.831915957978989096e-01,5.000000500000050252e-01,4.951022759835689846e-01,-4.999999000000000526e-01
3.836918459229614609e-01,5.000000500000050252e-01,4.951274253044090079e-01,-4.999999000000000526e-01
3.841920960480239566e-01,5.000000500000050252e-01,4.951525324239861026e-01,-4.999999000000000526e-01
3.846923461730865079e-01,5.000000500000050252e-01,4.951775974353344600e-01,-4.999999000000000526e-01
3.851925962981490592e-01,5.000000500000050252e-01,4.952026204312761082e-01,-4.999999000000000526e-01
3.856928464232115550e-01,5.000000500000050252e-01,4.952276015044206336e-01,-4.999999000000000526e-01
3.861930965482741063e-01,5.000000500000050252e-01,4.952525407471658481e-01,-4.999999000000000526e-01
3.866933466733366576e-01,5.000000500000050252e-01,4.952774382516973994e-01,-4.999999000000000526e-01
3.871935967983991533e-01,5.000000500000050252e-01,4.953022941099892718e-01,-4.999999000000000526e-01
3.876938469234617046e-01,5.000000500000050252e-01,4.953271084138043401e-01,-4.999999000000000526e-01
3.881940970485242559e-01,5.000000500000050252e-01,4.953518812546940375e-01,-4.999999000000000526e-01
3.886943471735867517e-01,5.000000500000050252e-01,4.953766127239990769e-01,-4.999999000000000526e-01
3.891945972986493030e-01,5.000000500000050252e-01,4.954013029128492285e-01,-4.999999000000000526e-01
3.896948474237118543e-01,5.000000500000050252e-01,4.954259519121638755e-01,-4.999999000000000526e-01
3.901950975487743500e-01,5.000000500000050252e-01,4.954505598126522914e-01,-4.999999000000000526e-01
3.906953476738369013e-01,5.000000500000050252e-01,4.954751267048136398e-01,-4.999999000000000526e-01
3.911955977988993971e-01,5.000000500000050252e-01,4.954996526789374744e-01,-4.999999000000000526e-01
3.916958479239619484e-01,5.000000500000050252e-01,4.955241378251036832e-01,-4.999999000000000526e-01
3.921960980490244997e-01,5.000000500000050252e-01,4.955485822331832657e-01,-4.999999000000000526e-01
3.926963481740869955e-01,5.000000500000050252e-01,4.955729859928379999e-01,-4.999999000000000526e-01
3.931965982991495467e-01,5.000000500000050252e-01,4.955973491935208308e-01,-4.999999000000000526e-01
3.936968484242120980e-01,5.000000500000050252e-01,4.956216719244768143e-01,-4.999999000000000526e-01
3.941970985492745938e-01,5.000000500000050252e-01,4.956459542747421176e-01,-4.999999000000000526e-01
3.946973486743371451e-01,5.000000500000050252e-01,4.956701963331456851e-01,-4.999999000000000526e-01
3.951975987993996964e-01,5.000000500000050252e-01,4.956943981883084049e-01,-4.999999000000000526e-01
3.956978489244621922e-01,5.000000500000050252e-01,4.957185599286438871e-01,-4.999999000000000526e-01
3.961980990495247434e-01,5.000000500000050252e-01,4.957426816423589067e-01,-4.999999000000000526e-01
3.966983491745872392e-01,5.000000500000050252e-01,4.957667634174532378e-01,-4.999999000000000526e-01
3.971985992996497905e-01,5.000000500000050252e-01,4.957908053417200422e-01,-4.999999000000000526e-01
3.976988494247123418e-01,5.000000500000050252e-01,4.958148075027466462e-01,-4.999999000000000526e-01
3.981990995497748376e-01,5.000000500000050252e-01,4.958387699879140409e-01,-4.999999000000000526e-01
3.986993496748373889e-01,5.000000500000050252e-01,4.958626928843978265e-01,-4.999999000000000526e-01
3.991995997998999401e-01,5.000000500000050252e-01,4.958865762791681009e-01,-4.999999000000000526e-01
3.996998499249624359e-01,5.000000500000050252e-01,4.959104202589900146e-01,-4.999999000000000526e-01
4.002001000500249872e-01,5.000000500000050252e-01,4.959342249104238820e-01,-4.999999000000000526e-01
4.007003501750875385e-01,5.000000500000050252e-01,4.959579903198257367e-01,-4.999999000000000526e-01
4.012006003001500343e-01,5.000000500000050252e-01,4.959817165733471089e-01,-4.999999000000000526e-01
4.017008504252125856e-01,5.000000500000050252e-01,4.960054037569361363e-01,-4.999999000000000526e-01
4.022011005502750813e-01,5.000000500000050252e-01,4.960290519563371192e-01,-4.999999000000000526e-01
4.027013506753376326e-01,5.000000500000050252e-01,4.960526612570910210e-01,-4.999999000000000526e-01
4.032016008004001839e-01,5.000000500000050252e-01,4.960762317445363001e-01,-4.999999000000000526e-01
4.037018509254626797e-01,5.000000500000050252e-01,4.960997635038081888e-01,-4.999999000000000526e-01
4.042021010505252310e-01,5.000000500000050252e-01,4.961232566198403582e-01,-4.999999000000000526e-01
4.047023511755877823e-01,5.000000500000050252e-01,4.961467111773638083e-01,-4.999999000000000526e-01
4.052026013006502780e-01,5.000000500000050252e-01,4.961701272609083668e-01,-4.999999000000000526e-01
4.057028514257128293e-01,5.000000500000050252e-01,4.961935049548022447e-01,-4.999999000000000526e-01
4.062031015507753806e-01,5.000000500000050252e-01,4.962168443431728693e-01,-4.999999000000000526e-01
4.067033516758378764e-01,5.000000500000050252e-01,4.962401455099467174e-01,-4.999999000000000526e-01
4.072036018009004277e-01,5.000000500000050252e-01,4.962634085388499816e-01,-4.999999000000000526e-01
4.077038519259629790e-01,5.000000500000050252e-01,4.962866335134088480e-01,-4.999999000000000526e-01
4.082041020510254747e-01,5.000000500000050252e-01,4.963098205169498844e-01,-4.999999000000000526e-01
4.087043521760880260e-01,5.000000500000050252e-01,4.963329696326001517e-01,-4.999999000000000526e-01
4.092046023011505218e-01,5.000000500000050252e-01,4.963560809432875365e-01,-4.999999000000000526e-01
4.097048524262130731e-01,5.000000500000050252e-01,4.963791545317415843e-01,-4.999999000000000526e-01
4.102051025512756244e-01,5.000000500000050252e-01,4.964021904804930552e-01,-4.999999000000000526e-01
4.107053526763381202e-01,5.000000500000050252e-01,4.964251888718749228e-01,-4.999999000000000526e-01
4.112056028014006714e-01,5.000000500000050252e-01,4.964481497880224303e-01,-4.999999000000000526e-01
4.117058529264632227e-01,5.000000500000050252e-01,4.964710733108734231e-01,-4.999999000000000526e-01
4.122061030515257185e-01,5.000000500000050252e-01,4.964939595221686264e-01,-4.999999000000000526e-01
4.127063531765882698e-01,5.000000500000050252e-01,4.965168085034523116e-01,-4.999999000000000526e-01
4.132066033016508211e-01,5.000000500000050252e-01,4.965396203360721294e-01,-4.999999000000000526e-01
4.137068534267133169e-01,5.000000500000050252e-01,4.965623951011800541e-01,-4.999999000000000526e-01
4.142071035517758681e-01,5.000000500000050252e-01,4.965851328797321051e-01,-4.999999000000000526e-01
4.147073536768383639e-01,5.000000500000050252e-01,4.966078337524894581e-01,-4.999999000000000526e-01
4.152076038019009152e-01,5.000000500000050252e-01,4.966304978000176673e-01,-4.999999000000000526e-01
4.157078539269634665e-01,5.000000500000050252e-01,4.966531251026884974e-01,-4.999999000000000526e-01
4.162081040520259623e-01,5.000000500000050252e-01,4.966757157406788692e-01,-4.999999000000000526e-01
4.167083541770885136e-01,5.000000500000050252e-01,4.966982697939720803e-01,-4.999999000000000526e-01
4.172086043021510648e-01,5.000000500000050252e-01,4.967207873423578057e-01,-4.999999000000000526e-01
4.177088544272135606e-01,5.000000500000050252e-01,4.967432684654326525e-01,-4.999999000000000526e-01
4.182091045522761119e-01,5.000000500000050252e-01,4.967657132426004929e-01,-4.999999000000000526e-01
4.187093546773386632e-01,5.000000500000050252e-01,4.967881217530724092e-01,-4.999999000000000526e-01
4.192096048024011590e-01,5.000000500000050252e-01,4.968104940758675259e-01,-4.999999000000000526e-01
4.197098549274637103e-01,5.000000500000050252e-01,4.968328302898135651e-01,-4.999999000000000526e-01
4.202101050525262060e-01,5.000000500000050252e-01,4.968551304735465135e-01,-4.999999000000000526e-01
4.207103551775887573e-01,5.000000500000050252e-01,4.968773947055113438e-01,-4.999999000000000526e-01
4.212106053026513086e-01,5.000000500000050252e-01,4.968996230639625145e-01,-4.999999000000000526e-01
4.217108554277138044e-01,5.000000500000050252e-01,4.969218156269641362e-01,-4.999999000000000526e-01
4.222111055527763557e-01,5.000000500000050252e-01,4.969439724723904717e-01,-4.999999000000000526e-01
4.227113556778389070e-01,5.000000500000050252e-01,4.969660936779262128e-01,-4.999999000000000526e-01
4.232116058029014027e-01,5.000000500000050252e-01,4.969881793210668697e-01,-4.999999000000000526e-01
4.237118559279639540e-01,5.000000500000050252e-01,4.970102294791189368e-01,-4.999999000000000526e-01
4.242121060530265053e-01,5.000000500000050252e-01,4.970322442292007814e-01,-4.999999000000000526e-01
4.247123561780890011e-01,5.000000500000050252e-01,4.970542236482424769e-01,-4.999999000000000526e-01
4.252126063031515524e-01,5.000000500000050252e-01,4.970761678129864136e-01,-4.999999000000000526e-01
4.257128564282141037e-01,5.000000500000050252e-01,4.970980767999877981e-01,-4.999999000000000526e-01
4.262131065532765994e-01,5.000000500000050252e-01,4.971199506856146533e-01,-4.999999000000000526e-01
4.267133566783391507e-01,5.000000500000050252e-01,4.971417895460484848e-01,-4.999999000000000526e-01
4.272136068034016465e-01,5.000000500000050252e-01,4.971635934572845583e-01,-4.999999000000000526e-01
4.277138569284641978e-01,5.000000500000050252e-01,4.971853624951326212e-01,-4.999999000000000526e-01
4.282141070535267491e-01,5.000000500000050252e-01,4.972070967352163473e-01,-4.999999000000000526e-01
4.287143571785892449e-01,5.000000500000050252e-01,4.972287962529747807e-01,-4.999999000000000526e-01
4.292146073036517961e-01,5.000000500000050252e-01,4.972504611236620020e-01,-4.999999000000000526e-01
4.297148574287143474e-01,5.000000500000050252e-01,4.972720914223478506e-01,-4.999999000000000526e-01
4.302151075537768432e-01,5.000000500000050252e-01,4.972936872239182016e-01,-4.999999000000000526e-01
4.307153576788393945e-01,5.000000500000050252e-01,4.973152486030755215e-01,-4.999999000000000526e-01
4.312156078039019458e-01,5.000000500000050252e-01,4.973367756343386459e-01,-4.999999000000000526e-01
4.317158579289644416e-01,5.000000500000050252e-01,4.973582683920437231e-01,-4.999999000000000526e-01
4.322161080540269928e-01,5.000000500000050252e-01,4.973797269503448248e-01,-4.999999000000000526e-01
4.327163581790894886e-01,5.000000500000050252e-01,4.974011513832133913e-01,-4.999999000000000526e-01
4.332166083041520399e-01,5.000000500000050252e-01,4.974225417644395075e-01,-4.999999000000000526e-01
4.337168584292145912e-01,5.000000500000050252e-01,4.974438981676319038e-01,-4.999999000000000526e-01
4.342171085542770870e-01,5.000000500000050252e-01,4.974652206662183995e-01,-4.999999000000000526e-01
4.347173586793396383e-01,5.000000500000050252e-01,4.974865093334459587e-01,-4.999999000000000526e-01
4.352176088044021895e-01,5.000000500000050252e-01,4.975077642423818558e-01,-4.999999000000000526e-01
4.357178589294646853e-01,5.000000500000050252e-01,4.975289854659131761e-01,-4.999999000000000526e-01
4.362181090545272366e-01,5.000000500000050252e-01,4.975501730767478703e-01,-4.999999000000000526e-01
4.367183591795897879e-01,5.000000500000050252e-01,4.975713271474148103e-01,-4.999999000000000526e-01
4.372186093046522837e-01,5.000000500000050252e-01,4.975924477502640109e-01,-4.999999000000000526e-01
4.377188594297148350e-01,5.000000500000050252e-01,4.976135349574675182e-01,-4.999999000000000526e-01
4.382191095547773307e-01,5.000000500000050252e-01,4.976345888410192431e-01,-4.999999000000000526e-01
4.387193596798398820e-01,5.000000500000050252e-01,4.976556094727359048e-01,-4.999999000000000526e-01
4.392196098049024333e-01,5.000000500000050252e-01,4.976765969242570309e-01,-4.999999000000000526e-01
4.397198599299649291e-01,5.000000500000050252e-01,4.976975512670452351e-01,-4.999999000000000526e-01
4.402201100550274804e-01,5.000000500000050252e-01,4.977184725723868830e-01,-4.999999000000000526e-01
4.407203601800900317e-01,5.000000500000050252e-01,4.977393609113924811e-01,-4.999999000000000526e-01
4.412206103051525274e-01,5.000000500000050252e-01,4.977602163549969538e-01,-4.999999000000000526e-01
4.417208604302150787e-01,5.000000500000050252e-01,4.977810389739600327e-01,-4.999999000000000526e-01
4.422211105552776300e-01,5.000000500000050252e-01,4.978018288388665336e-01,-4.999999000000000526e-01
4.427213606803401258e-01,5.000000500000050252e-01,4.978225860201270780e-01,-4.999999000000000526e-01
4.432216108054026771e-01,5.000000500000050252e-01,4.978433105879780385e-01,-4.999999000000000526e-01
4.437218609304652284e-01,5.000000500000050252e-01,4.978640026124824258e-01,-4.999999000000000526e-01
4.442221110555277241e-01,5.000000500000050252e-01,4.978846621635297787e-01,-4.999999000000000526e-01
4.447223611805902754e-01,5.000000500000050252e-01,4.979052893108367739e-01,-4.999999000000000526e-01
4.452226113056527712e-01,5.000000500000050252e-01,4.979258841239476152e-01,-4.999999000000000526e-01
4.457228614307153225e-01,5.000000500000050252e-01,4.979464466722346994e-01,-4.999999000000000526e-01
4.462231115557778738e-01,5.000000500000050252e-01,4.979669770248982275e-01,-4.999999000000000526e-01
4.467233616808403696e-01,5.000000500000050252e-01,4.979874752509675373e-01,-4.999999000000000526e-01
4.472236118059029208e-01,5.000000500000050252e-01,4.980079414193007148e-01,-4.999999000000000526e-01
4.477238619309654721e-01,5.000000500000050252e-01,4.980283755985854821e-01,-4.999999000000000526e-01
4.482241120560279679e-01,5.000000500000050252e-01,4.980487778573393642e-01,-4.999999000000000526e-01
4.487243621810905192e-01,5.000000500000050252e-01,4.980691482639100220e-01,-4.999999000000000526e-01
4.492246123061530705e-01,5.000000500000050252e-01,4.980894868864758074e-01,-4.999999000000000526e-01
4.497248624312155663e-01,5.000000500000050252e-01,4.981097937930460406e-01,-4.999999000000000526e-01
4.502251125562781175e-01,5.000000500000050252e-01,4.981300690514615104e-01,-4.999999000000000526e-01
4.507253626813406133e-01,5.000000500000050252e-01,4.981503127293946953e-01,-4.999999000000000526e-01
4.512256128064031646e-01,5.000000500000050252e-01,4.981705248943501529e-01,-4.999999000000000526e-01
4.517258629314657159e-01,5.000000500000050252e-01,4.981907056136651857e-01,-4.999999000000000526e-01
4.522261130565282117e-01,5.000000500000050252e-01,4.982108549545098963e-01,-4.999999000000000526e-01
4.527263631815907630e-01,5.000000500000050252e-01,4.982309729838877432e-01,-4.999999000000000526e-01
4.532266133066533143e-01,5.000000500000050252e-01,4.982510597686357623e-01,-4.999999000000000526e-01
4.537268634317158100e-01,5.000000500000050252e-01,4.982711153754252886e-01,-4.999999000000000526e-01
4.542271135567783613e-01,5.000000500000050252e-01,4.982911398707620676e-01,-4.999999000000000526e-01
4.547273636818409126e-01,5.000000500000050252e-01,4.983111333209865323e-01,-4.999999000000000526e-01
4.552276138069034084e-01,5.000000500000050252e-01,4.983310957922744144e-01,-4.999999000000000526e-01
4.557278639319659597e-01,5.000000500000050252e-01,4.983510273506374655e-01,-4.999999000000000526e-01
4.562281140570284554e-01,5.000000500000050252e-01,4.983709280619227910e-01,-4.999999000000000526e-01
4.567283641820910067e-01,5.000000500000050252e-01,4.983907979918142939e-01,-4.999999000000000526e-01
4.572286143071535580e-01,5.000000500000050252e-01,4.984106372058328405e-01,-4.999999000000000526e-01
4.577288644322160538e-01,5.000000500000050252e-01,4.984304457693360946e-01,-4.999999000000000526e-01
4.582291145572786051e-01,5.000000500000050252e-01,4.984502237475192943e-01,-4.999999000000000526e-01
4.587293646823411564e-01,5.000000500000050252e-01,4.984699712054156961e-01,-4.999999000000000526e-01
4.592296148074036521e-01,5.000000500000050252e-01,4.984896882078971303e-01,-4.999999000000000526e-01
4.597298649324662034e-01,5.000000500000050252e-01,4.985093748196737229e-01,-4.999999000000000526e-01
4.602301150575287547e-01,5.000000500000050252e-01,4.985290311052948398e-01,-4.999999000000000526e-01
4.607303651825912505e-01,5.000000500000050252e-01,4.985486571291493085e-01,-4.999999000000000526e-01
4.612306153076538018e-01,5.000000500000050252e-01,4.985682529554660847e-01,-4.999999000000000526e-01
4.617308654327162976e-01,5.000000500000050252e-01,4.985878186483138075e-01,-4.999999000000000526e-01
4.622311155577788488e-01,5.000000500000050252e-01,4.986073542716022433e-01,-4.999999000000000526e-01
4.627313656828414001e-01,5.000000500000050252e-01,4.986268598890816750e-01,-4.999999000000000526e-01
4.632316158079038959e-01,5.000000500000050252e-01,4.986463355643443451e-01,-4.999999000000000526e-01
4.637318659329664472e-01,5.000000500000050252e-01,4.986657813608238454e-01,-4.999999000000000526e-01
4.642321160580289985e-01,5.000000500000050252e-01,4.986851973417958384e-01,-4.999999000000000526e-01
4.647323661830914943e-01,5.000000500000050252e-01,4.987045835703787233e-01,-4.999999000000000526e-01
4.652326163081540455e-01,5.000000500000050252e-01,4.987239401095339697e-01,-4.999999000000000526e-01
4.657328664332165968e-01,5.000000500000050252e-01,4.987432670220658948e-01,-4.999999000000000526e-01
4.662331165582790926e-01,5.000000500000050252e-01,4.987625643706228296e-01,-4.999999000000000526e-01
4.667333666833416439e-01,5.000000500000050252e-01,4.987818322176968966e-01,-4.999999000000000526e-01
4.672336168084041952e-01,5.000000500000050252e-01,4.988010706256248428e-01,-4.999999000000000526e-01
4.677338669334666910e-01,5.000000500000050252e-01,4.988202796565880393e-01,-4.999999000000000526e-01
4.682341170585292423e-01,5.000000500000050252e-01,4.988394593726132031e-01,-4.999999000000000526e-01
4.687343671835917380e-01,5.000000500000050252e-01,4.988586098355723975e-01,-4.999999000000000526e-01
4.692346173086542893e-01,5.000000500000050252e-01,4.988777311071838638e-01,-4.999999000000000526e-01
4.697348674337168406e-01,5.000000500000050252e-01,4.988968232490119115e-01,-4.999999000000000526e-01
4.702351175587793364e-01,5.000000500000050252e-01,4.989158863224676943e-01,-4.999999000000000526e-01
4.707353676838418877e-01,5.000000500000050252e-01,4.989349203888094331e-01,-4.999999000000000526e-01
4.712356178089044390e-01,5.000000500000050252e-01,4.989539255091426928e-01,-4.999999000000000526e-01
4.717358679339669347e-01,5.000000500000050252e-01,4.989729017444209380e-01,-4.999999000000000526e-01
4.722361180590294860e-01,5.000000500000050252e-01,4.989918491554455882e-01,-4.999999000000000526e-01
4.727363681840920373e-01,5.000000500000050252e-01,4.990107678028670168e-01,-4.999999000000000526e-01
4.732366183091545331e-01,5.000000500000050252e-01,4.990296577471841633e-01,-4.999999000000000526e-01
4.737368684342170844e-01,5.000000500000050252e-01,4.990485190487455314e-01,-4.999999000000000526e-01
4.742371185592795801e-01,5.000000500000050252e-01,4.990673517677491899e-01,-4.999999000000000526e-01
4.747373686843421314e-01,5.000000500000050252e-01,4.990861559642432166e-01,-4.999999000000000526e-01
4.752376188094046827e-01,5.000000500000050252e-01,4.991049316981262529e-01,-4.999999000000000526e-01
4.757378689344671785e-01,5.000000500000050252e-01,4.991236790291477265e-01,-4.999999000000000526e-01
4.762381190595297298e-01,5.000000500000050252e-01,4.991423980169080177e-01,-4.999999000000000526e-01
4.767383691845922811e-01,5.000000500000050252e-01,4.991610887208591807e-01,-4.999999000000000526e-01
4.772386193096547768e-01,5.000000500000050252e-01,4.991797512003053883e-01,-4.999999000000000526e-01
4.777388694347173281e-01,5.000000500000050252e-01,4.991983855144027649e-01,-4.999999000000000526e-01
4.782391195597798794e-01,5.000000500000050252e-01,4.992169917221602748e-01,-4.999999000000000526e-01
4.787393696848423752e-01,5.000000500000050252e-01,4.992355698824397781e-01,-4.999999000000000526e-01
4.792396198099049265e-01,5.000000500000050252e-01,4.992541200539566404e-01,-4.999999000000000526e-01
4.797398699349674223e-01,5.000000500000050252e-01,4.992726422952800114e-01,-4.999999000000000526e-01
4.802401200600299735e-01,5.000000500000050252e-01,4.992911366648329352e-01,-4.999999000000000526e-01
4.807403701850925248e-01,5.000000500000050252e-01,4.993096032208932389e-01,-4.999999000000000526e-01
4.812406203101550206e-01,5.000000500000050252e-01,4.993280420215932547e-01,-4.999999000000000526e-01
4.817408704352175719e-01,5.000000500000050252e-01,4.993464531249209859e-01,-4.999999000000000526e-01
4.822411205602801232e-01,5.000000500000050252e-01,4.993648365887196072e-01,-4.999999000000000526e-01
4.827413706853426190e-01,5.000000500000050252e-01,4.993831924706883529e-01,-4.999999000000000526e-01
4.832416208104051702e-01,5.000000500000050252e-01,4.994015208283830720e-01,-4.999999000000000526e-01
4.837418709354677215e-01,5.000000500000050252e-01,4.994198217192157840e-01,-4.999999000000000526e-01
4.842421210605302173e-01,5.000000500000050252e-01,4.994380952004559004e-01,-4.999999000000000526e-01
4.847423711855927686e-01,5.000000500000050252e-01,4.994563413292301135e-01,-4.999999000000000526e-01
4.852426213106553199e-01,5.000000500000050252e-01,4.994745601625229514e-01,-4.999999000000000526e-01
4.857428714357178157e-01,5.000000500000050252e-01,4.994927517571770004e-01,-4.999999000000000526e-01
4.862431215607803670e-01,5.000000500000050252e-01,4.995109161698932931e-01,-4.999999000000000526e-01
4.867433716858428627e-01,5.000000500000050252e-01,4.995290425622651020e-01,-4.999999000000000526e-01
4.872436218109054140e-01,5.000000500000050252e-01,4.995471420885724823e-01,-4.999999000000000526e-01
4.877438719359679653e-01,5.000000500000050252e-01,4.995652155058012411e-01,-4.999999000000000526e-01
4.882441220610304611e-01,5.000000500000050252e-01,4.995832628659750974e-01,-4.999999000000000526e-01
4.887443721860930124e-01,5.000000500000050252e-01,4.996012842209955340e-01,-4.999999000000000526e-01
4.892446223111555637e-01,5.000000500000050252e-01,4.996192796226427424e-01,-4.999999000000000526e-01
4.897448724362180594e-01,5.000000500000050252e-01,4.996372491225757884e-01,-4.999999000000000526e-01
4.902451225612806107e-01,5.000000500000050252e-01,4.996551927723327235e-01,-4.999999000000000526e-01
4.907453726863431620e-01,5.000000500000050252e-01,4.996731106233309738e-01,-4.999999000000000526e-01
4.912456228114056578e-01,5.000000500000050252e-01,4.996910027268678389e-01,-4.999999000000000526e-01
4.917458729364682091e-01,5.000000500000050252e-01,4.997088691341203259e-01,-4.999999000000000526e-01
4.922461230615307048e-01,5.000000500000050252e-01,4.997267098961456488e-01,-4.999999000000000526e-01
4.927463731865932561e-01,5.000000500000050252e-01,4.997445250638815617e-01,-4.999999000000000526e-01
4.932466233116558074e-01,5.000000500000050252e-01,4.997623146881465805e-01,-4.999999000000000526e-01
4.937468734367183032e-01,5.000000500000050252e-01,4.997800788196401500e-01,-4.999999000000000526e-01
4.942471235617808545e-01,5.000000500000050252e-01,4.997978175089431430e-01,-4.999999000000000526e-01
4.947473736868434058e-01,5.000000500000050252e-01,4.998155308065178049e-01,-4.999999000000000526e-01
4.952476238119059015e-01,5.000000500000050252e-01,4.998332187627083645e-01,-4.999999000000000526e-01
4.957478739369684528e-01,5.000000500000050252e-01,4.998508814277410339e-01,-4.999999000000000526e-01
4.962481240620310041e-01,5.000000500000050252e-01,4.998685188517246192e-01,-4.999999000000000526e-01
4.967483741870934999e-01,5.000000500000050252e-01,4.998861310846502426e-01,-4.999999000000000526e-01
4.972486243121560512e-01,5.000000500000050252e-01,4.999037181763922866e-01,-4.999999000000000526e-01
4.977488744372185470e-01,5.000000500000050252e-01,4.999212801767080605e-01,-4.999999000000000526e-01
4.982491245622810982e-01,5.000000500000050252e-01,4.999388171352383559e-01,-4.999999000000000526e-01
4.987493746873436495e-01,5.000000500000050252e-01,4.999563291015078903e-01,-4.999999000000000526e-01
4.992496248124061453e-01,5.000000500000050252e-01,4.999738161249253077e-01,-4.999999000000000526e-01
4.997498749374686966e-01,5.000000500000050252e-01,4.999912782547832890e-01,-4.999999000000000526e-01
5.000000000000000000e-01,5.000000500000050252e-01,4.999999999999999445e-01,-4.999999000000000526e-01
5.002501250625311924e-01,5.002501750875486541e-01,5.000000000000000000e-01,-4.997497749374688603e-01
5.007503751875937992e-01,5.007504252626362451e-01,5.000000000000000000e-01,-4.992495248124062535e-01
5.012506253126562950e-01,5.012506754377238360e-01,5.000000000000000000e-01,-4.987492746873437577e-01
5.017508754377187907e-01,5.017509256128113160e-01,5.000000000000000000e-01,-4.982490245622812619e-01
5.022511255627813975e-01,5.022511757878989069e-01,5.000000000000000000e-01,-4.977487744372186551e-01
5.027513756878438933e-01,5.027514259629864979e-01,5.000000000000000000e-01,-4.972485243121561593e-01
5.032516258129063891e-01,5.032516761380739778e-01,5.000000000000000000e-01,-4.967482741870936636e-01
5.037518759379689959e-01,5.037519263131615688e-01,5.000000000000000000e-01,-4.962480240620310568e-01
5.042521260630314917e-01,5.042521764882491597e-01,5.000000000000000000e-01,-4.957477739369685610e-01
5.047523761880939874e-01,5.047524266633366397e-01,5.000000000000000000e-01,-4.952475238119060652e-01
5.052526263131565942e-01,5.052526768384242306e-01,5.000000000000000000e-01,-4.947472736868434584e-01
5.057528764382190900e-01,5.057529270135117105e-01,5.000000000000000000e-01,-4.942470235617809626e-01
5.062531265632815858e-01,5.062531771885993015e-01,5.000000000000000000e-01,-4.937467734367184669e-01
5.067533766883440816e-01,5.067534273636867814e-01,5.000000000000000000e-01,-4.932465233116559711e-01
5.072536268134066884e-01,5.072536775387743724e-01,5.000000000000000000e-01,-4.927462731865933643e-01
5.077538769384691841e-01,5.077539277138619633e-01,5.000000000000000000e-01,-4.922460230615308685e-01
5.082541270635316799e-01,5.082541778889494433e-01,5.000000000000000000e-01,-4.917457729364683727e-01
5.087543771885942867e-01,5.087544280640370342e-01,5.000000000000000000e-01,-4.912455228114057659e-01
5.092546273136567825e-01,5.092546782391246252e-01,5.000000000000000000e-01,-4.907452726863432702e-01
5.097548774387192783e-01,5.097549284142121051e-01,5.000000000000000000e-01,-4.902450225612807744e-01
5.102551275637818851e-01,5.102551785892996961e-01,5.000000000000000000e-01,-4.897447724362181676e-01
5.107553776888443808e-01,5.107554287643871760e-01,5.000000000000000000e-01,-4.892445223111556718e-01
5.112556278139068766e-01,5.112556789394747669e-01,5.000000000000000000e-01,-4.887442721860931760e-01
5.117558779389694834e-01,5.117559291145623579e-01,5.000000000000000000e-01,-4.882440220610305692e-01
5.122561280640319792e-01,5.122561792896498378e-01,5.000000000000000000e-01,-4.877437719359680734e-01
5.127563781890944750e-01,5.127564294647374288e-01,5.000000000000000000e-01,-4.872435218109055777e-01
5.132566283141570818e-01,5.132566796398250197e-01,5.000000000000000000e-01,-4.867432716858429709e-01
5.137568784392195775e-01,5.137569298149124997e-01,5.000000000000000000e-01,-4.862430215607804751e-01
5.142571285642820733e-01,5.142571799900000906e-01,5.000000000000000000e-01,-4.857427714357179793e-01
5.147573786893446801e-01,5.147574301650876816e-01,5.000000000000000000e-01,-4.852425213106553725e-01
5.152576288144071759e-01,5.152576803401751615e-01,5.000000000000000000e-01,-4.847422711855928767e-01
5.157578789394696717e-01,5.157579305152626414e-01,5.000000000000000000e-01,-4.842420210605303810e-01
5.162581290645322785e-01,5.162581806903503434e-01,5.000000000000000000e-01,-4.837417709354677742e-01
5.167583791895947742e-01,5.167584308654378233e-01,5.000000000000000000e-01,-4.832415208104052784e-01
5.172586293146572700e-01,5.172586810405253033e-01,5.000000000000000000e-01,-4.827412706853427826e-01
5.177588794397198768e-01,5.177589312156130053e-01,5.000000000000000000e-01,-4.822410205602801758e-01
5.182591295647823726e-01,5.182591813907004852e-01,5.000000000000000000e-01,-4.817407704352176800e-01
5.187593796898448684e-01,5.187594315657879651e-01,5.000000000000000000e-01,-4.812405203101551843e-01
5.192596298149073641e-01,5.192596817408755561e-01,5.000000000000000000e-01,-4.807402701850926885e-01
5.197598799399699709e-01,5.197599319159631470e-01,5.000000000000000000e-01,-4.802400200600300817e-01
5.202601300650324667e-01,5.202601820910506270e-01,5.000000000000000000e-01,-4.797397699349675859e-01
5.207603801900949625e-01,5.207604322661381069e-01,5.000000000000000000e-01,-4.792395198099050901e-01
5.212606303151575693e-01,5.212606824412258089e-01,5.000000000000000000e-01,-4.787392696848424833e-01
5.217608804402200651e-01,5.217609326163132888e-01,5.000000000000000000e-01,-4.782390195597799876e-01
5.222611305652825608e-01,5.222611827914007687e-01,5.000000000000000000e-01,-4.777387694347174918e-01
5.227613806903451676e-01,5.227614329664884707e-01,5.000000000000000000e-01,-4.772385193096548850e-01
5.232616308154076634e-01,5.232616831415759506e-01,5.000000000000000000e-01,-4.767382691845923892e-01
5.237618809404701592e-01,5.237619333166634306e-01,5.000000000000000000e-01,-4.762380190595298934e-01
5.242621310655327660e-01,5.242621834917511325e-01,5.000000000000000000e-01,-4.757377689344672866e-01
5.247623811905952618e-01,5.247624336668386125e-01,5.000000000000000000e-01,-4.752375188094047909e-01
5.252626313156577575e-01,5.252626838419260924e-01,5.000000000000000000e-01,-4.747372686843422951e-01
5.257628814407203643e-01,5.257629340170136834e-01,5.000000000000000000e-01,-4.742370185592796883e-01
5.262631315657828601e-01,5.262631841921012743e-01,5.000000000000000000e-01,-4.737367684342171925e-01
5.267633816908453559e-01,5.267634343671887542e-01,5.000000000000000000e-01,-4.732365183091546967e-01
5.272636318159079627e-01,5.272636845422763452e-01,5.000000000000000000e-01,-4.727362681840920899e-01
5.277638819409704585e-01,5.277639347173639361e-01,5.000000000000000000e-01,-4.722360180590295942e-01
5.282641320660329542e-01,5.282641848924514161e-01,5.000000000000000000e-01,-4.717357679339670984e-01
5.287643821910955610e-01,5.287644350675390070e-01,5.000000000000000000e-01,-4.712355178089044916e-01
5.292646323161580568e-01,5.292646852426265980e-01,5.000000000000000000e-01,-4.707352676838419958e-01
5.297648824412205526e-01,5.297649354177140779e-01,5.000000000000000000e-01,-4.702350175587795000e-01
5.302651325662830484e-01,5.302651855928015578e-01,5.000000000000000000e-01,-4.697347674337170043e-01
5.307653826913456552e-01,5.307654357678891488e-01,5.000000000000000000e-01,-4.692345173086543975e-01
5.312656328164081510e-01,5.312656859429767398e-01,5.000000000000000000e-01,-4.687342671835919017e-01
5.317658829414706467e-01,5.317659361180642197e-01,5.000000000000000000e-01,-4.682340170585294059e-01
5.322661330665332535e-01,5.322661862931518106e-01,5.000000000000000000e-01,-4.677337669334667991e-01
5.327663831915957493e-01,5.327664364682394016e-01,5.000000000000000000e-01,-4.672335168084043033e-01
5.332666333166582451e-01,5.332666866433268815e-01,5.000000000000000000e-01,-4.667332666833418076e-01
5.337668834417208519e-01,5.337669368184144725e-01,5.000000000000000000e-01,-4.662330165582792008e-01
5.342671335667833477e-01,5.342671869935020634e-01,5.000000000000000000e-01,-4.657327664332167050e-01
5.347673836918458434e-01,5.347674371685895434e-01,5.000000000000000000e-01,-4.652325163081542092e-01
5.352676338169084502e-01,5.352676873436771343e-01,5.000000000000000000e-01,-4.647322661830916024e-01
5.357678839419709460e-01,5.357679375187646142e-01,5.000000000000000000e-01,-4.642320160580291066e-01
5.362681340670334418e-01,5.362681876938522052e-01,5.000000000000000000e-01,-4.637317659329666109e-01
5.367683841920960486e-01,5.367684378689397962e-01,5.000000000000000000e-01,-4.632315158079040041e-01
5.372686343171585444e-01,5.372686880440272761e-01,5.000000000000000000e-01,-4.627312656828415083e-01
5.377688844422210401e-01,5.377689382191148670e-01,5.000000000000000000e-01,-4.622310155577790125e-01
5.382691345672836469e-01,5.382691883942024580e-01,5.000000000000000000e-01,-4.617307654327164057e-01
5.387693846923461427e-01,5.387694385692899379e-01,5.000000000000000000e-01,-4.612305153076539099e-01
5.392696348174086385e-01,5.392696887443775289e-01,5.000000000000000000e-01,-4.607302651825914142e-01
5.397698849424712453e-01,5.397699389194651198e-01,5.000000000000000000e-01,-4.602300150575288074e-01
5.402701350675337411e-01,5.402701890945525998e-01,5.000000000000000000e-01,-4.597297649324663116e-01
5.407703851925962368e-01,5.407704392696401907e-01,5.000000000000000000e-01,-4.592295148074038158e-01
5.412706353176588436e-01,5.412706894447277817e-01,5.000000000000000000e-01,-4.587292646823412090e-01
5.417708854427213394e-01,5.417709396198152616e-01,5.000000000000000000e-01,-4.582290145572787132e-01
5.422711355677838352e-01,5.422711897949027415e-01,5.000000000000000000e-01,-4.577287644322162175e-01
5.427713856928463310e-01,5.427714399699903325e-01,5.000000000000000000e-01,-4.572285143071537217e-01
5.432716358179089378e-01,5.432716901450779234e-01,5.000000000000000000e-01,-4.567282641820911149e-01
5.437718859429714335e-01,5.437719403201654034e-01,5.000000000000000000e-01,-4.562280140570286191e-01
5.442721360680339293e-01,5.442721904952529943e-01,5.000000000000000000e-01,-4.557277639319661233e-01
5.447723861930965361e-01,5.447724406703405853e-01,5.000000000000000000e-01,-4.552275138069035165e-01
5.452726363181590319e-01,5.452726908454280652e-01,5.000000000000000000e-01,-4.547272636818410207e-01
5.457728864432215277e-01,5.457729410205156562e-01,5.000000000000000000e-01,-4.542270135567785250e-01
5.462731365682841345e-01,5.462731911956032471e-01,5.000000000000000000e-01,-4.537267634317159182e-01
5.467733866933466302e-01,5.467734413706907270e-01,5.000000000000000000e-01,-4.532265133066534224e-01
5.472736368184091260e-01,5.472736915457782070e-01,5.000000000000000000e-01,-4.527262631815909266e-01
5.477738869434717328e-01,5.477739417208659090e-01,5.000000000000000000e-01,-4.522260130565283198e-01
5.482741370685342286e-01,5.482741918959533889e-01,5.000000000000000000e-01,-4.517257629314658240e-01
5.487743871935967244e-01,5.487744420710408688e-01,5.000000000000000000e-01,-4.512255128064033283e-01
5.492746373186593312e-01,5.492746922461285708e-01,5.000000000000000000e-01,-4.507252626813407215e-01
5.497748874437218269e-01,5.497749424212160507e-01,5.000000000000000000e-01,-4.502250125562782257e-01
5.502751375687843227e-01,5.502751925963035307e-01,5.000000000000000000e-01,-4.497247624312157299e-01
5.507753876938469295e-01,5.507754427713912326e-01,5.000000000000000000e-01,-4.492245123061531231e-01
5.512756378189094253e-01,5.512756929464787126e-01,5.000000000000000000e-01,-4.487242621810906273e-01
5.517758879439719211e-01,5.517759431215661925e-01,5.000000000000000000e-01,-4.482240120560281316e-01
5.522761380690345279e-01,5.522761932966537834e-01,5.000000000000000000e-01,-4.477237619309655248e-01
5.527763881940970236e-01,5.527764434717413744e-01,5.000000000000000000e-01,-4.472235118059030290e-01
5.532766383191595194e-01,5.532766936468288543e-01,5.000000000000000000e-01,-4.467232616808405332e-01
5.537768884442221262e-01,5.537769438219164453e-01,5.000000000000000000e-01,-4.462230115557779264e-01
5.542771385692846220e-01,5.542771939970040362e-01,5.000000000000000000e-01,-4.457227614307154306e-01
5.547773886943471178e-01,5.547774441720915162e-01,5.000000000000000000e-01,-4.452225113056529349e-01
5.552776388194096135e-01,5.552776943471789961e-01,5.000000000000000000e-01,-4.447222611805904391e-01
5.557778889444722203e-01,5.557779445222666981e-01,5.000000000000000000e-01,-4.442220110555278323e-01
5.562781390695347161e-01,5.562781946973541780e-01,5.000000000000000000e-01,-4.437217609304653365e-01
5.567783891945972119e-01,5.567784448724416579e-01,5.000000000000000000e-01,-4.432215108054028407e-01
5.572786393196598187e-01,5.572786950475292489e-01,5.000000000000000000e-01,-4.427212606803402339e-01
5.577788894447223145e-01,5.577789452226168398e-01,5.000000000000000000e-01,-4.422210105552777382e-01
5.582791395697848102e-01,5.582791953977043198e-01,5.000000000000000000e-01,-4.417207604302152424e-01
5.587793896948474170e-01,5.587794455727919107e-01,5.000000000000000000e-01,-4.412205103051526356e-01
5.592796398199099128e-01,5.592796957478795017e-01,5.000000000000000000e-01,-4.407202601800901398e-01
5.597798899449724086e-01,5.597799459229669816e-01,5.000000000000000000e-01,-4.402200100550276440e-01
5.602801400700350154e-01,5.602801960980545726e-01,5.000000000000000000e-01,-4.397197599299650372e-01
5.607803901950975112e-01,5.607804462731421635e-01,5.000000000000000000e-01,-4.392195098049025415e-01
5.612806403201600070e-01,5.612806964482296435e-01,5.000000000000000000e-01,-4.387192596798400457e-01
5.617808904452226137e-01,5.617809466233172344e-01,5.000000000000000000e-01,-4.382190095547774389e-01
5.622811405702851095e-01,5.622811967984047143e-01,5.000000000000000000e-01,-4.377187594297149431e-01
5.627813906953476053e-01,5.627814469734923053e-01,5.000000000000000000e-01,-4.372185093046524473e-01
5.632816408204102121e-01,5.632816971485798963e-01,5.000000000000000000e-01,-4.367182591795898405e-01
5.637818909454727079e-01,5.637819473236673762e-01,5.000000000000000000e-01,-4.362180090545273448e-01
5.642821410705352037e-01,5.642821974987549671e-01,5.000000000000000000e-01,-4.357177589294648490e-01
5.647823911955978105e-01,5.647824476738425581e-01,5.000000000000000000e-01,-4.352175088044022422e-01
5.652826413206603062e-01,5.652826978489300380e-01,5.000000000000000000e-01,-4.347172586793397464e-01
5.657828914457228020e-01,5.657829480240176290e-01,5.000000000000000000e-01,-4.342170085542772506e-01
5.662831415707852978e-01,5.662831981991051089e-01,5.000000000000000000e-01,-4.337167584292147549e-01
5.667833916958479046e-01,5.667834483741926999e-01,5.000000000000000000e-01,-4.332165083041521481e-01
5.672836418209104004e-01,5.672836985492801798e-01,5.000000000000000000e-01,-4.327162581790896523e-01
5.677838919459728961e-01,5.677839487243677707e-01,5.000000000000000000e-01,-4.322160080540271565e-01
5.682841420710355029e-01,5.682841988994553617e-01,5.000000000000000000e-01,-4.317157579289645497e-01
5.687843921960979987e-01,5.687844490745428416e-01,5.000000000000000000e-01,-4.312155078039020539e-01
5.692846423211604945e-01,5.692846992496304326e-01,5.000000000000000000e-01,-4.307152576788395582e-01
5.697848924462231013e-01,5.697849494247180235e-01,5.000000000000000000e-01,-4.302150075537769514e-01
5.702851425712855971e-01,5.702851995998055035e-01,5.000000000000000000e-01,-4.297147574287144556e-01
5.707853926963480928e-01,5.707854497748930944e-01,5.000000000000000000e-01,-4.292145073036519598e-01
5.712856428214106996e-01,5.712856999499806854e-01,5.000000000000000000e-01,-4.287142571785893530e-01
5.717858929464731954e-01,5.717859501250681653e-01,5.000000000000000000e-01,-4.282140070535268572e-01
5.722861430715356912e-01,5.722862003001556452e-01,5.000000000000000000e-01,-4.277137569284643615e-01
5.727863931965982980e-01,5.727864504752433472e-01,5.000000000000000000e-01,-4.272135068034017547e-01
5.732866433216607938e-01,5.732867006503308271e-01,5.000000000000000000e-01,-4.267132566783392589e-01
5.737868934467232895e-01,5.737869508254183071e-01,5.000000000000000000e-01,-4.262130065532767631e-01
5.742871435717858963e-01,5.742872010005060091e-01,5.000000000000000000e-01,-4.257127564282141563e-01
5.747873936968483921e-01,5.747874511755934890e-01,5.000000000000000000e-01,-4.252125063031516605e-01
5.752876438219108879e-01,5.752877013506809689e-01,5.000000000000000000e-01,-4.247122561780891647e-01
5.757878939469734947e-01,5.757879515257686709e-01,5.000000000000000000e-01,-4.242120060530265580e-01
5.762881440720359905e-01,5.762882017008561508e-01,5.000000000000000000e-01,-4.237117559279640622e-01
5.767883941970984862e-01,5.767884518759436308e-01,5.000000000000000000e-01,-4.232115058029015664e-01
5.772886443221610930e-01,5.772887020510312217e-01,5.000000000000000000e-01,-4.227112556778389596e-01
5.777888944472235888e-01,5.777889522261188127e-01,5.000000000000000000e-01,-4.222110055527764638e-01
5.782891445722860846e-01,5.782892024012062926e-01,5.000000000000000000e-01,-4.217107554277139680e-01
5.787893946973485804e-01,5.787894525762937725e-01,5.000000000000000000e-01,-4.212105053026514723e-01
5.792896448224111872e-01,5.792897027513814745e-01,5.000000000000000000e-01,-4.207102551775888655e-01
5.797898949474736829e-01,5.797899529264689544e-01,5.000000000000000000e-01,-4.202100050525263697e-01
5.802901450725361787e-01,5.802902031015564344e-01,5.000000000000000000e-01,-4.197097549274638739e-01
5.807903951975987855e-01,5.807904532766441363e-01,5.000000000000000000e-01,-4.192095048024012671e-01
5.812906453226612813e-01,5.812907034517316163e-01,5.000000000000000000e-01,-4.187092546773387713e-01
5.817908954477237771e-01,5.817909536268190962e-01,5.000000000000000000e-01,-4.182090045522762756e-01
5.822911455727863839e-01,5.822912038019066872e-01,5.000000000000000000e-01,-4.177087544272136688e-01
5.827913956978488796e-01,5.827914539769942781e-01,5.000000000000000000e-01,-4.172085043021511730e-01
5.832916458229113754e-01,5.832917041520817580e-01,5.000000000000000000e-01,-4.167082541770886772e-01
5.837918959479739822e-01,5.837919543271693490e-01,5.000000000000000000e-01,-4.162080040520260704e-01
5.842921460730364780e-01,5.842922045022569399e-01,5.000000000000000000e-01,-4.157077539269635746e-01
5.847923961980989738e-01,5.847924546773444199e-01,5.000000000000000000e-01,-4.152075038019010789e-01
5.852926463231615806e-01,5.852927048524320108e-01,5.000000000000000000e-01,-4.147072536768384721e-01
5.857928964482240763e-01,5.857929550275196018e-01,5.000000000000000000e-01,-4.142070035517759763e-01
5.862931465732865721e-01,5.862932052026070817e-01,5.000000000000000000e-01,-4.137067534267134805e-01
5.867933966983491789e-01,5.867934553776946727e-01,5.000000000000000000e-01,-4.132065033016508737e-01
5.872936468234116747e-01,5.872937055527821526e-01,5.000000000000000000e-01,-4.127062531765883779e-01
5.877938969484741705e-01,5.877939557278697436e-01,5.000000000000000000e-01,-4.122060030515258822e-01
5.882941470735367773e-01,5.882942059029573345e-01,5.000000000000000000e-01,-4.117057529264632754e-01
5.887943971985992730e-01,5.887944560780448144e-01,5.000000000000000000e-01,-4.112055028014007796e-01
5.892946473236617688e-01,5.892947062531324054e-01,5.000000000000000000e-01,-4.107052526763382838e-01
5.897948974487242646e-01,5.897949564282198853e-01,5.000000000000000000e-01,-4.102050025512757880e-01
5.902951475737868714e-01,5.902952066033074763e-01,5.000000000000000000e-01,-4.097047524262131812e-01
5.907953976988493672e-01,5.907954567783950672e-01,5.000000000000000000e-01,-4.092045023011506855e-01
5.912956478239118630e-01,5.912957069534825472e-01,5.000000000000000000e-01,-4.087042521760881897e-01
5.917958979489744697e-01,5.917959571285701381e-01,5.000000000000000000e-01,-4.082040020510255829e-01
5.922961480740369655e-01,5.922962073036576180e-01,5.000000000000000000e-01,-4.077037519259630871e-01
5.927963981990994613e-01,5.927964574787452090e-01,5.000000000000000000e-01,-4.072035018009005913e-01
5.932966483241620681e-01,5.932967076538328000e-01,5.000000000000000000e-01,-4.067032516758379845e-01
5.937968984492245639e-01,5.937969578289202799e-01,5.000000000000000000e-01,-4.062030015507754888e-01
5.942971485742870597e-01,5.942972080040078708e-01,5.000000000000000000e-01,-4.057027514257129930e-01
5.947973986993496665e-01,5.947974581790954618e-01,5.000000000000000000e-01,-4.052025013006503862e-01
5.952976488244121622e-01,5.952977083541829417e-01,5.000000000000000000e-01,-4.047022511755878904e-01
5.957978989494746580e-01,5.957979585292705327e-01,5.000000000000000000e-01,-4.042020010505253946e-01
5.962981490745372648e-01,5.962982087043581236e-01,5.000000000000000000e-01,-4.037017509254627878e-01
5.967983991995997606e-01,5.967984588794456036e-01,5.000000000000000000e-01,-4.032015008004002921e-01
5.972986493246622564e-01,5.972987090545330835e-01,5.000000000000000000e-01,-4.027012506753377963e-01
5.977988994497248632e-01,5.977989592296207855e-01,5.000000000000000000e-01,-4.022010005502751895e-01
5.982991495747873589e-01,5.982992094047082654e-01,5.000000000000000000e-01,-4.017007504252126937e-01
5.987993996998498547e-01,5.987994595797957453e-01,5.000000000000000000e-01,-4.012005003001501979e-01
5.992996498249124615e-01,5.992997097548834473e-01,5.000000000000000000e-01,-4.007002501750875911e-01
5.997998999499749573e-01,5.997999599299709272e-01,5.000000000000000000e-01,-4.002000000500250954e-01
6.003001500750374531e-01,6.003002101050584072e-01,5.000000000000000000e-01,-3.996997499249625996e-01
6.008004002001000599e-01,6.008004602801461091e-01,5.000000000000000000e-01,-3.991994997998999928e-01
6.013006503251625556e-01,6.013007104552335891e-01,5.000000000000000000e-01,-3.986992496748374970e-01
6.018009004502250514e-01,6.018009606303210690e-01,5.000000000000000000e-01,-3.981989995497750012e-01
6.023011505752875472e-01,6.023012108054085489e-01,5.000000000000000000e-01,-3.976987494247125055e-01
6.028014007003501540e-01,6.028014609804962509e-01,5.000000000000000000e-01,-3.971984992996498987e-01
6.033016508254126498e-01,6.033017111555837309e-01,5.000000000000000000e-01,-3.966982491745874029e-01
6.038019009504751455e-01,6.038019613306712108e-01,5.000000000000000000e-01,-3.961979990495249071e-01
6.043021510755377523e-01,6.043022115057589128e-01,5.000000000000000000e-01,-3.956977489244623003e-01
6.048024012006002481e-01,6.048024616808463927e-01,5.000000000000000000e-01,-3.951974987993998045e-01
6.053026513256627439e-01,6.053027118559338726e-01,5.000000000000000000e-01,-3.946972486743373087e-01
6.058029014507253507e-01,6.058029620310215746e-01,5.000000000000000000e-01,-3.941969985492747020e-01
6.063031515757878465e-01,6.063032122061090545e-01,5.000000000000000000e-01,-3.936967484242122062e-01
6.068034017008503422e-01,6.068034623811965345e-01,5.000000000000000000e-01,-3.931964982991497104e-01
6.073036518259129490e-01,6.073037125562841254e-01,5.000000000000000000e-01,-3.926962481740871036e-01
6.078039019509754448e-01,6.078039627313717164e-01,5.000000000000000000e-01,-3.921959980490246078e-01
6.083041520760379406e-01,6.083042129064591963e-01,5.000000000000000000e-01,-3.916957479239621120e-01
6.088044022011005474e-01,6.088044630815467873e-01,5.000000000000000000e-01,-3.911954977988995052e-01
6.093046523261630432e-01,6.093047132566343782e-01,5.000000000000000000e-01,-3.906952476738370095e-01
6.098049024512255389e-01,6.098049634317218581e-01,5.000000000000000000e-01,-3.901949975487745137e-01
6.103051525762881457e-01,6.103052136068094491e-01,5.000000000000000000e-01,-3.896947474237119069e-01
6.108054027013506415e-01,6.108054637818970400e-01,5.000000000000000000e-01,-3.891944972986494111e-01
6.113056528264131373e-01,6.113057139569845200e-01,5.000000000000000000e-01,-3.886942471735869153e-01
6.118059029514757441e-01,6.118059641320721109e-01,5.000000000000000000e-01,-3.881939970485243085e-01
6.123061530765382399e-01,6.123062143071595909e-01,5.000000000000000000e-01,-3.876937469234618128e-01
6.128064032016007356e-01,6.128064644822471818e-01,5.000000000000000000e-01,-3.871934967983993170e-01
6.133066533266633424e-01,6.133067146573347728e-01,5.000000000000000000e-01,-3.866932466733367102e-01
6.138069034517258382e-01,6.138069648324222527e-01,5.000000000000000000e-01,-3.861929965482742144e-01
6.143071535767883340e-01,6.143072150075098437e-01,5.000000000000000000e-01,-3.856927464232117186e-01
6.148074037018508298e-01,6.148074651825973236e-01,5.000000000000000000e-01,-3.851924962981492229e-01
6.153076538269134366e-01,6.153077153576849145e-01,5.000000000000000000e-01,-3.846922461730866161e-01
6.158079039519759323e-01,6.158079655327725055e-01,5.000000000000000000e-01,-3.841919960480241203e-01
6.163081540770384281e-01,6.163082157078599854e-01,5.000000000000000000e-01,-3.836917459229616245e-01
6.168084042021010349e-01,6.168084658829475764e-01,5.000000000000000000e-01,-3.831914957978990177e-01
6.173086543271635307e-01,6.173087160580350563e-01,5.000000000000000000e-01,-3.826912456728365219e-01
6.178089044522260265e-01,6.178089662331226473e-01,5.000000000000000000e-01,-3.821909955477740262e-01
6.183091545772886333e-01,6.183092164082102382e-01,5.000000000000000000e-01,-3.816907454227114194e-01
6.188094047023511290e-01,6.188094665832977181e-01,5.000000000000000000e-01,-3.811904952976489236e-01
6.193096548274136248e-01,6.193097167583853091e-01,5.000000000000000000e-01,-3.806902451725864278e-01
6.198099049524762316e-01,6.198099669334729001e-01,5.000000000000000000e-01,-3.801899950475238210e-01
6.203101550775387274e-01,6.203102171085603800e-01,5.000000000000000000e-01,-3.796897449224613252e-01
6.208104052026012232e-01,6.208104672836479709e-01,5.000000000000000000e-01,-3.791894947973988295e-01
6.213106553276638300e-01,6.213107174587355619e-01,5.000000000000000000e-01,-3.786892446723362227e-01
6.218109054527263257e-01,6.218109676338230418e-01,5.000000000000000000e-01,-3.781889945472737269e-01
6.223111555777888215e-01,6.223112178089105218e-01,5.000000000000000000e-01,-3.776887444222112311e-01
6.228114057028514283e-01,6.228114679839982237e-01,5.000000000000000000e-01,-3.771884942971486243e-01
6.233116558279139241e-01,6.233117181590857037e-01,5.000000000000000000e-01,-3.766882441720861285e-01
6.238119059529764199e-01,6.238119683341731836e-01,5.000000000000000000e-01,-3.761879940470236328e-01
6.243121560780390267e-01,6.243122185092608856e-01,5.000000000000000000e-01,-3.756877439219610260e-01
6.248124062031015225e-01,6.248124686843483655e-01,5.000000000000000000e-01,-3.751874937968985302e-01
6.253126563281640182e-01,6.253127188594358454e-01,5.000000000000000000e-01,-3.746872436718360344e-01
6.258129064532265140e-01,6.258129690345234364e-01,5.000000000000000000e-01,-3.741869935467735386e-01
6.263131565782891208e-01,6.263132192096110273e-01,5.000000000000000000e-01,-3.736867434217109318e-01
6.268134067033516166e-01,6.268134693846985073e-01,5.000000000000000000e-01,-3.731864932966484361e-01
6.273136568284141124e-01,6.273137195597859872e-01,5.000000000000000000e-01,-3.726862431715859403e-01
6.278139069534767192e-01,6.278139697348736892e-01,5.000000000000000000e-01,-3.721859930465233335e-01
6.283141570785392149e-01,6.283142199099611691e-01,5.000000000000000000e-01,-3.716857429214608377e-01
6.288144072036017107e-01,6.288144700850486490e-01,5.000000000000000000e-01,-3.711854927963983419e-01
6.293146573286643175e-01,6.293147202601363510e-01,5.000000000000000000e-01,-3.706852426713357351e-01
6.298149074537268133e-01,6.298149704352238309e-01,5.000000000000000000e-01,-3.701849925462732394e-01
6.303151575787893091e-01,6.303152206103113109e-01,5.000000000000000000e-01,-3.696847424212107436e-01
6.308154077038519159e-01,6.308154707853990129e-01,5.000000000000000000e-01,-3.691844922961481368e-01
6.313156578289144116e-01,6.313157209604864928e-01,5.000000000000000000e-01,-3.686842421710856410e-01
6.318159079539769074e-01,6.318159711355739727e-01,5.000000000000000000e-01,-3.681839920460231452e-01
6.323161580790395142e-01,6.323162213106615637e-01,5.000000000000000000e-01,-3.676837419209605384e-01
6.328164082041020100e-01,6.328164714857491546e-01,5.000000000000000000e-01,-3.671834917958980427e-01
6.333166583291645058e-01,6.333167216608366346e-01,5.000000000000000000e-01,-3.666832416708355469e-01
6.338169084542271126e-01,6.338169718359242255e-01,5.000000000000000000e-01,-3.661829915457729401e-01
6.343171585792896083e-01,6.343172220110118165e-01,5.000000000000000000e-01,-3.656827414207104443e-01
6.348174087043521041e-01,6.348174721860992964e-01,5.000000000000000000e-01,-3.651824912956479485e-01
6.353176588294147109e-01,6.353177223611868873e-01,5.000000000000000000e-01,-3.646822411705853417e-01
6.358179089544772067e-01,6.358179725362744783e-01,5.000000000000000000e-01,-3.641819910455228460e-01
6.363181590795397025e-01,6.363182227113619582e-01,5.000000000000000000e-01,-3.636817409204603502e-01
6.368184092046023093e-01,6.368184728864495492e-01,5.000000000000000000e-01,-3.631814907953977434e-01
6.373186593296648050e-01,6.373187230615370291e-01,5.000000000000000000e-01,-3.626812406703352476e-01
6.378189094547273008e-01,6.378189732366246201e-01,5.000000000000000000e-01,-3.621809905452727518e-01
6.383191595797897966e-01,6.383192234117121000e-01,5.000000000000000000e-01,-3.616807404202102560e-01
6.388194097048524034e-01,6.388194735867996910e-01,5.000000000000000000e-01,-3.611804902951476492e-01
6.393196598299148992e-01,6.393197237618872819e-01,5.000000000000000000e-01,-3.606802401700851535e-01
6.398199099549773949e-01,6.398199739369747618e-01,5.000000000000000000e-01,-3.601799900450226577e-01
6.403201600800400017e-01,6.403202241120623528e-01,5.000000000000000000e-01,-3.596797399199600509e-01
6.408204102051024975e-01,6.408204742871499437e-01,5.000000000000000000e-01,-3.591794897948975551e-01
6.413206603301649933e-01,6.413207244622374237e-01,5.000000000000000000e-01,-3.586792396698350593e-01
6.418209104552276001e-01,6.418209746373250146e-01,5.000000000000000000e-01,-3.581789895447724525e-01
6.423211605802900959e-01,6.423212248124124946e-01,5.000000000000000000e-01,-3.576787394197099568e-01
6.428214107053525916e-01,6.428214749875000855e-01,5.000000000000000000e-01,-3.571784892946474610e-01
6.433216608304151984e-01,6.433217251625876765e-01,5.000000000000000000e-01,-3.566782391695848542e-01
6.438219109554776942e-01,6.438219753376751564e-01,5.000000000000000000e-01,-3.561779890445223584e-01
6.443221610805401900e-01,6.443222255127627474e-01,5.000000000000000000e-01,-3.556777389194598626e-01
6.448224112056027968e-01,6.448224756878503383e-01,5.000000000000000000e-01,-3.551774887943972558e-01
6.453226613306652926e-01,6.453227258629378182e-01,5.000000000000000000e-01,-3.546772386693347601e-01
6.458229114557277883e-01,6.458229760380254092e-01,5.000000000000000000e-01,-3.541769885442722643e-01
6.463231615807903951e-01,6.463232262131130001e-01,5.000000000000000000e-01,-3.536767384192096575e-01
6.468234117058528909e-01,6.468234763882004801e-01,5.000000000000000000e-01,-3.531764882941471617e-01
6.473236618309153867e-01,6.473237265632879600e-01,5.000000000000000000e-01,-3.526762381690846659e-01
6.478239119559779935e-01,6.478239767383756620e-01,5.000000000000000000e-01,-3.521759880440220591e-01
6.483241620810404893e-01,6.483242269134631419e-01,5.000000000000000000e-01,-3.516757379189595634e-01
6.488244122061029850e-01,6.488244770885506219e-01,5.000000000000000000e-01,-3.511754877938970676e-01
6.493246623311654808e-01,6.493247272636382128e-01,5.000000000000000000e-01,-3.506752376688345718e-01
6.498249124562280876e-01,6.498249774387258038e-01,5.000000000000000000e-01,-3.501749875437719650e-01
6.503251625812905834e-01,6.503252276138132837e-01,5.000000000000000000e-01,-3.496747374187094692e-01
6.508254127063530792e-01,6.508254777889008746e-01,5.000000000000000000e-01,-3.491744872936469735e-01
6.513256628314156860e-01,6.513257279639884656e-01,5.000000000000000000e-01,-3.486742371685843667e-01
6.518259129564781817e-01,6.518259781390759455e-01,5.000000000000000000e-01,-3.481739870435218709e-01
6.523261630815406775e-01,6.523262283141634255e-01,5.000000000000000000e-01,-3.476737369184593751e-01
6.528264132066032843e-01,6.528264784892511274e-01,5.000000000000000000e-01,-3.471734867933967683e-01
6.533266633316657801e-01,6.533267286643386074e-01,5.000000000000000000e-01,-3.466732366683342725e-01
6.538269134567282759e-01,6.538269788394260873e-01,5.000000000000000000e-01,-3.461729865432717768e-01
6.543271635817908827e-01,6.543272290145137893e-01,5.000000000000000000e-01,-3.456727364182091700e-01
6.548274137068533785e-01,6.548274791896012692e-01,5.000000000000000000e-01,-3.451724862931466742e-01
6.553276638319158742e-01,6.553277293646887491e-01,5.000000000000000000e-01,-3.446722361680841784e-01
6.558279139569784810e-01,6.558279795397764511e-01,5.000000000000000000e-01,-3.441719860430215716e-01
6.563281640820409768e-01,6.563282297148639310e-01,5.000000000000000000e-01,-3.436717359179590758e-01
6.568284142071034726e-01,6.568284798899514110e-01,5.000000000000000000e-01,-3.431714857928965801e-01
6.573286643321660794e-01,6.573287300650390019e-01,5.000000000000000000e-01,-3.426712356678339733e-01
6.578289144572285752e-01,6.578289802401265929e-01,5.000000000000000000e-01,-3.421709855427714775e-01
6.583291645822910709e-01,6.583292304152140728e-01,5.000000000000000000e-01,-3.416707354177089817e-01
6.588294147073536777e-01,6.588294805903016638e-01,5.000000000000000000e-01,-3.411704852926463749e-01
6.593296648324161735e-01,6.593297307653892547e-01,5.000000000000000000e-01,-3.406702351675838791e-01
6.598299149574786693e-01,6.598299809404767347e-01,5.000000000000000000e-01,-3.401699850425213834e-01
6.603301650825412761e-01,6.603302311155643256e-01,5.000000000000000000e-01,-3.396697349174587766e-01
6.608304152076037719e-01,6.608304812906519166e-01,5.000000000000000000e-01,-3.391694847923962808e-01
6.613306653326662676e-01,6.613307314657393965e-01,5.000000000000000000e-01,-3.386692346673337850e-01
6.618309154577287634e-01,6.618309816408268764e-01,5.000000000000000000e-01,-3.381689845422712892e-01
6.623311655827913702e-01,6.623312318159144674e-01,5.000000000000000000e-01,-3.376687344172086824e-01
6.628314157078538660e-01,6.628314819910020583e-01,5.000000000000000000e-01,-3.371684842921461867e-01
6.633316658329163618e-01,6.633317321660895383e-01,5.000000000000000000e-01,-3.366682341670836909e-01
6.638319159579789686e-01,6.638319823411771292e-01,5.000000000000000000e-01,-3.361679840420210841e-01
6.643321660830414643e-01,6.643322325162647202e-01,5.000000000000000000e-01,-3.356677339169585883e-01
6.648324162081039601e-01,6.648324826913522001e-01,5.000000000000000000e-01,-3.351674837918960925e-01
6.653326663331665669e-01,6.653327328664397911e-01,5.000000000000000000e-01,-3.346672336668334857e-01
6.658329164582290627e-01,6.658329830415273820e-01,5.000000000000000000e-01,-3.341669835417709900e-01
6.663331665832915585e-01,6.663332332166148619e-01,5.000000000000000000e-01,-3.336667334167084942e-01
6.668334167083541653e-01,6.668334833917024529e-01,5.000000000000000000e-01,-3.331664832916458874e-01
6.673336668334166610e-01,6.673337335667899328e-01,5.000000000000000000e-01,-3.326662331665833916e-01
6.678339169584791568e-01,6.678339837418775238e-01,5.000000000000000000e-01,-3.321659830415208958e-01
6.683341670835417636e-01,6.683342339169651147e-01,5.000000000000000000e-01,-3.316657329164582890e-01
6.688344172086042594e-01,6.688344840920525947e-01,5.000000000000000000e-01,-3.311654827913957932e-01
6.693346673336667552e-01,6.693347342671401856e-01,5.000000000000000000e-01,-3.306652326663332975e-01
6.698349174587293620e-01,6.698349844422277766e-01,5.000000000000000000e-01,-3.301649825412706907e-01
6.703351675837918577e-01,6.703352346173152565e-01,5.000000000000000000e-01,-3.296647324162081949e-01
6.708354177088543535e-01,6.708354847924028475e-01,5.000000000000000000e-01,-3.291644822911456991e-01
6.713356678339169603e-01,6.713357349674904384e-01,5.000000000000000000e-01,-3.286642321660830923e-01
6.718359179589794561e-01,6.718359851425779183e-01,5.000000000000000000e-01,-3.281639820410205965e-01
6.723361680840419519e-01,6.723362353176653983e-01,5.000000000000000000e-01,-3.276637319159581008e-01
6.728364182091045587e-01,6.728364854927531002e-01,5.000000000000000000e-01,-3.271634817908954940e-01
6.733366683341670544e-01,6.733367356678405802e-01,5.000000000000000000e-01,-3.266632316658329982e-01
6.738369184592295502e-01,6.738369858429280601e-01,5.000000000000000000e-01,-3.261629815407705024e-01
6.743371685842920460e-01,6.743372360180156511e-01,5.000000000000000000e-01,-3.256627314157080066e-01
6.748374187093546528e-01,6.748374861931032420e-01,5.000000000000000000e-01,-3.251624812906453998e-01
6.753376688344171486e-01,6.753377363681907219e-01,5.000000000000000000e-01,-3.246622311655829041e-01
6.758379189594796443e-01,6.758379865432783129e-01,5.000000000000000000e-01,-3.241619810405204083e-01
6.763381690845422511e-01,6.763382367183659039e-01,5.000000000000000000e-01,-3.236617309154578015e-01
6.768384192096047469e-01,6.768384868934533838e-01,5.000000000000000000e-01,-3.231614807903953057e-01
6.773386693346672427e-01,6.773387370685408637e-01,5.000000000000000000e-01,-3.226612306653328099e-01
6.778389194597298495e-01,6.778389872436285657e-01,5.000000000000000000e-01,-3.221609805402702031e-01
6.783391695847923453e-01,6.783392374187160456e-01,5.000000000000000000e-01,-3.216607304152077074e-01
6.788394197098548410e-01,6.788394875938035256e-01,5.000000000000000000e-01,-3.211604802901452116e-01
6.793396698349174478e-01,6.793397377688912275e-01,5.000000000000000000e-01,-3.206602301650826048e-01
6.798399199599799436e-01,6.798399879439787075e-01,5.000000000000000000e-01,-3.201599800400201090e-01
6.803401700850424394e-01,6.803402381190661874e-01,5.000000000000000000e-01,-3.196597299149576132e-01
6.808404202101050462e-01,6.808404882941538894e-01,5.000000000000000000e-01,-3.191594797898950064e-01
6.813406703351675420e-01,6.813407384692413693e-01,5.000000000000000000e-01,-3.186592296648325107e-01
6.818409204602300377e-01,6.818409886443288492e-01,5.000000000000000000e-01,-3.181589795397700149e-01
6.823411705852926445e-01,6.823412388194164402e-01,5.000000000000000000e-01,-3.176587294147074081e-01
6.828414207103551403e-01,6.828414889945040311e-01,5.000000000000000000e-01,-3.171584792896449123e-01
6.833416708354176361e-01,6.833417391695915111e-01,5.000000000000000000e-01,-3.166582291645824165e-01
6.838419209604802429e-01,6.838419893446791020e-01,5.000000000000000000e-01,-3.161579790395198097e-01
6.843421710855427387e-01,6.843422395197666930e-01,5.000000000000000000e-01,-3.156577289144573140e-01
6.848424212106052344e-01,6.848424896948541729e-01,5.000000000000000000e-01,-3.151574787893948182e-01
6.853426713356677302e-01,6.853427398699416528e-01,5.000000000000000000e-01,-3.146572286643323224e-01
6.858429214607303370e-01,6.858429900450293548e-01,5.000000000000000000e-01,-3.141569785392697156e-01
6.863431715857928328e-01,6.863432402201168347e-01,5.000000000000000000e-01,-3.136567284142072198e-01
6.868434217108553286e-01,6.868434903952043147e-01,5.000000000000000000e-01,-3.131564782891447241e-01
6.873436718359179354e-01,6.873437405702919056e-01,5.000000000000000000e-01,-3.126562281640821173e-01
6.878439219609804312e-01,6.878439907453794966e-01,5.000000000000000000e-01,-3.121559780390196215e-01
6.883441720860429269e-01,6.883442409204669765e-01,5.000000000000000000e-01,-3.116557279139571257e-01
6.888444222111055337e-01,6.888444910955545675e-01,5.000000000000000000e-01,-3.111554777888945189e-01
6.893446723361680295e-01,6.893447412706421584e-01,5.000000000000000000e-01,-3.106552276638320231e-01
6.898449224612305253e-01,6.898449914457296384e-01,5.000000000000000000e-01,-3.101549775387695274e-01
6.903451725862931321e-01,6.903452416208172293e-01,5.000000000000000000e-01,-3.096547274137069206e-01
6.908454227113556279e-01,6.908454917959048203e-01,5.000000000000000000e-01,-3.091544772886444248e-01
6.913456728364181236e-01,6.913457419709923002e-01,5.000000000000000000e-01,-3.086542271635819290e-01
6.918459229614807304e-01,6.918459921460798911e-01,5.000000000000000000e-01,-3.081539770385193222e-01
6.923461730865432262e-01,6.923462423211673711e-01,5.000000000000000000e-01,-3.076537269134568264e-01
6.928464232116057220e-01,6.928464924962549620e-01,5.000000000000000000e-01,-3.071534767883943307e-01
6.933466733366683288e-01,6.933467426713425530e-01,5.000000000000000000e-01,-3.066532266633317239e-01
6.938469234617308246e-01,6.938469928464300329e-01,5.000000000000000000e-01,-3.061529765382692281e-01
6.943471735867933203e-01,6.943472430215176239e-01,5.000000000000000000e-01,-3.056527264132067323e-01
6.948474237118559271e-01,6.948474931966052148e-01,5.000000000000000000e-01,-3.051524762881441255e-01
6.953476738369184229e-01,6.953477433716926948e-01,5.000000000000000000e-01,-3.046522261630816297e-01
6.958479239619809187e-01,6.958479935467802857e-01,5.000000000000000000e-01,-3.041519760380191340e-01
6.963481740870435255e-01,6.963482437218678767e-01,5.000000000000000000e-01,-3.036517259129565272e-01
6.968484242121060213e-01,6.968484938969553566e-01,5.000000000000000000e-01,-3.031514757878940314e-01
6.973486743371685170e-01,6.973487440720428365e-01,5.000000000000000000e-01,-3.026512256628315356e-01
6.978489244622310128e-01,6.978489942471304275e-01,5.000000000000000000e-01,-3.021509755377690398e-01
6.983491745872936196e-01,6.983492444222180184e-01,5.000000000000000000e-01,-3.016507254127064330e-01
6.988494247123561154e-01,6.988494945973054984e-01,5.000000000000000000e-01,-3.011504752876439372e-01
6.993496748374186112e-01,6.993497447723930893e-01,5.000000000000000000e-01,-3.006502251625814415e-01
6.998499249624812180e-01,6.998499949474806803e-01,5.000000000000000000e-01,-3.001499750375188347e-01
7.003501750875437137e-01,7.003502451225681602e-01,5.000000000000000000e-01,-2.996497249124563389e-01
7.008504252126062095e-01,7.008504952976557512e-01,5.000000000000000000e-01,-2.991494747873938431e-01
7.013506753376688163e-01,7.013507454727433421e-01,5.000000000000000000e-01,-2.986492246623312363e-01
7.018509254627313121e-01,7.018509956478308220e-01,5.000000000000000000e-01,-2.981489745372687405e-01
7.023511755877938079e-01,7.023512458229183020e-01,5.000000000000000000e-01,-2.976487244122062448e-01
7.028514257128564147e-01,7.028514959980060040e-01,5.000000000000000000e-01,-2.971484742871436380e-01
7.033516758379189104e-01,7.033517461730934839e-01,5.000000000000000000e-01,-2.966482241620811422e-01
7.038519259629814062e-01,7.038519963481809638e-01,5.000000000000000000e-01,-2.961479740370186464e-01
7.043521760880440130e-01,7.043522465232686658e-01,5.000000000000000000e-01,-2.956477239119560396e-01
7.048524262131065088e-01,7.048524966983561457e-01,5.000000000000000000e-01,-2.951474737868935438e-01
7.053526763381690046e-01,7.053527468734436257e-01,5.000000000000000000e-01,-2.946472236618310481e-01
7.058529264632316114e-01,7.058529970485313276e-01,5.000000000000000000e-01,-2.941469735367684413e-01
7.063531765882941071e-01,7.063532472236188076e-01,5.000000000000000000e-01,-2.936467234117059455e-01
7.068534267133566029e-01,7.068534973987062875e-01,5.000000000000000000e-01,-2.931464732866434497e-01
7.073536768384192097e-01,7.073537475737938784e-01,5.000000000000000000e-01,-2.926462231615808429e-01
7.078539269634817055e-01,7.078539977488814694e-01,5.000000000000000000e-01,-2.921459730365183471e-01
7.083541770885442013e-01,7.083542479239689493e-01,5.000000000000000000e-01,-2.916457229114558514e-01
7.088544272136066970e-01,7.088544980990564293e-01,5.000000000000000000e-01,-2.911454727863933556e-01
7.093546773386693038e-01,7.093547482741441312e-01,5.000000000000000000e-01,-2.906452226613307488e-01
7.098549274637317996e-01,7.098549984492316112e-01,5.000000000000000000e-01,-2.901449725362682530e-01
7.103551775887942954e-01,7.103552486243190911e-01,5.000000000000000000e-01,-2.896447224112057572e-01
7.108554277138569022e-01,7.108554987994067931e-01,5.000000000000000000e-01,-2.891444722861431504e-01
7.113556778389193980e-01,7.113557489744942730e-01,5.000000000000000000e-01,-2.886442221610806547e-01
7.118559279639818937e-01,7.118559991495817529e-01,5.000000000000000000e-01,-2.881439720360181589e-01
7.123561780890445005e-01,7.123562493246693439e-01,5.000000000000000000e-01,-2.876437219109555521e-01
7.128564282141069963e-01,7.128564994997569348e-01,5.000000000000000000e-01,-2.871434717858930563e-01
7.133566783391694921e-01,7.133567496748444148e-01,5.000000000000000000e-01,-2.866432216608305605e-01
7.138569284642320989e-01,7.138569998499320057e-01,5.000000000000000000e-01,-2.861429715357679537e-01
7.143571785892945947e-01,7.143572500250195967e-01,5.000000000000000000e-01,-2.856427214107054580e-01
7.148574287143570904e-01,7.148575002001070766e-01,5.000000000000000000e-01,-2.851424712856429622e-01
7.153576788394196972e-01,7.153577503751946676e-01,5.000000000000000000e-01,-2.846422211605803554e-01
7.158579289644821930e-01,7.158580005502822585e-01,5.000000000000000000e-01,-2.841419710355178596e-01
7.163581790895446888e-01,7.163582507253697385e-01,5.000000000000000000e-01,-2.836417209104553638e-01
7.168584292146072956e-01,7.168585009004573294e-01,5.000000000000000000e-01,-2.831414707853927570e-01
7.173586793396697914e-01,7.173587510755448093e-01,5.000000000000000000e-01,-2.826412206603302613e-01
7.178589294647322872e-01,7.178590012506324003e-01,5.000000000000000000e-01,-2.821409705352677655e-01
7.183591795897948939e-01,7.183592514257199912e-01,5.000000000000000000e-01,-2.816407204102051587e-01
7.188594297148573897e-01,7.188595016008074712e-01,5.000000000000000000e-01,-2.811404702851426629e-01
7.193596798399198855e-01,7.193597517758950621e-01,5.000000000000000000e-01,-2.806402201600801671e-01
7.198599299649824923e-01,7.198600019509826531e-01,5.000000000000000000e-01,-2.801399700350175603e-01
7.203601800900449881e-01,7.203602521260701330e-01,5.000000000000000000e-01,-2.796397199099550646e-01
7.208604302151074839e-01,7.208605023011577240e-01,5.000000000000000000e-01,-2.791394697848925688e-01
7.213606803401699796e-01,7.213607524762452039e-01,5.000000000000000000e-01,-2.786392196598300730e-01
7.218609304652325864e-01,7.218610026513327949e-01,5.000000000000000000e-01,-2.781389695347674662e-01
7.223611805902950822e-01,7.223612528264202748e-01,5.000000000000000000e-01,-2.776387194097049704e-01
7.228614307153575780e-01,7.228615030015078657e-01,5.000000000000000000e-01,-2.771384692846424747e-01
7.233616808404201848e-01,7.233617531765954567e-01,5.000000000000000000e-01,-2.766382191595798679e-01
7.238619309654826806e-01,7.238620033516829366e-01,5.000000000000000000e-01,-2.761379690345173721e-01
7.243621810905451763e-01,7.243622535267705276e-01,5.000000000000000000e-01,-2.756377189094548763e-01
7.248624312156077831e-01,7.248625037018581185e-01,5.000000000000000000e-01,-2.751374687843922695e-01
7.253626813406702789e-01,7.253627538769455985e-01,5.000000000000000000e-01,-2.746372186593297737e-01
7.258629314657327747e-01,7.258630040520331894e-01,5.000000000000000000e-01,-2.741369685342672780e-01
7.263631815907953815e-01,7.263632542271207804e-01,5.000000000000000000e-01,-2.736367184092046712e-01
7.268634317158578773e-01,7.268635044022082603e-01,5.000000000000000000e-01,-2.731364682841421754e-01
7.273636818409203730e-01,7.273637545772957402e-01,5.000000000000000000e-01,-2.726362181590796796e-01
7.278639319659829798e-01,7.278640047523834422e-01,5.000000000000000000e-01,-2.721359680340170728e-01
7.283641820910454756e-01,7.283642549274709221e-01,5.000000000000000000e-01,-2.716357179089545770e-01
7.288644322161079714e-01,7.288645051025584021e-01,5.000000000000000000e-01,-2.711354677838920813e-01
7.293646823411705782e-01,7.293647552776461040e-01,5.000000000000000000e-01,-2.706352176588294745e-01
7.298649324662330740e-01,7.298650054527335840e-01,5.000000000000000000e-01,-2.701349675337669787e-01
7.303651825912955697e-01,7.303652556278210639e-01,5.000000000000000000e-01,-2.696347174087044829e-01
7.308654327163581765e-01,7.308655058029087659e-01,5.000000000000000000e-01,-2.691344672836418761e-01
7.313656828414206723e-01,7.313657559779962458e-01,5.000000000000000000e-01,-2.686342171585793803e-01
7.318659329664831681e-01,7.318660061530837257e-01,5.000000000000000000e-01,-2.681339670335168845e-01
7.323661830915457749e-01,7.323662563281713167e-01,5.000000000000000000e-01,-2.676337169084542777e-01
7.328664332166082707e-01,7.328665065032589077e-01,5.000000000000000000e-01,-2.671334667833917820e-01
7.333666833416707664e-01,7.333667566783463876e-01,5.000000000000000000e-01,-2.666332166583292862e-01
7.338669334667332622e-01,7.338670068534338675e-01,5.000000000000000000e-01,-2.661329665332667904e-01
7.343671835917958690e-01,7.343672570285215695e-01,5.000000000000000000e-01,-2.656327164082041836e-01
7.348674337168583648e-01,7.348675072036090494e-01,5.000000000000000000e-01,-2.651324662831416878e-01
7.353676838419208606e-01,7.353677573786965294e-01,5.000000000000000000e-01,-2.646322161580791921e-01
7.358679339669834674e-01,7.358680075537842313e-01,5.000000000000000000e-01,-2.641319660330165853e-01
7.363681840920459631e-01,7.363682577288717113e-01,5.000000000000000000e-01,-2.636317159079540895e-01
7.368684342171084589e-01,7.368685079039591912e-01,5.000000000000000000e-01,-2.631314657828915937e-01
7.373686843421710657e-01,7.373687580790467822e-01,5.000000000000000000e-01,-2.626312156578289869e-01
7.378689344672335615e-01,7.378690082541343731e-01,5.000000000000000000e-01,-2.621309655327664911e-01
7.383691845922960573e-01,7.383692584292218530e-01,5.000000000000000000e-01,-2.616307154077039954e-01
7.388694347173586641e-01,7.388695086043094440e-01,5.000000000000000000e-01,-2.611304652826413886e-01
7.393696848424211598e-01,7.393697587793970349e-01,5.000000000000000000e-01,-2.606302151575788928e-01
7.398699349674836556e-01,7.398700089544845149e-01,5.000000000000000000e-01,-2.601299650325163970e-01
7.403701850925462624e-01,7.403702591295721058e-01,5.000000000000000000e-01,-2.596297149074537902e-01
7.408704352176087582e-01,7.408705093046596968e-01,5.000000000000000000e-01,-2.591294647823912944e-01
7.413706853426712540e-01,7.413707594797471767e-01,5.000000000000000000e-01,-2.586292146573287987e-01
7.418709354677338608e-01,7.418710096548347677e-01,5.000000000000000000e-01,-2.581289645322661919e-01
7.423711855927963565e-01,7.423712598299222476e-01,5.000000000000000000e-01,-2.576287144072036961e-01
7.428714357178588523e-01,7.428715100050098386e-01,5.000000000000000000e-01,-2.571284642821412003e-01
7.433716858429214591e-01,7.433717601800974295e-01,5.000000000000000000e-01,-2.566282141570785935e-01
7.438719359679839549e-01,7.438720103551849094e-01,5.000000000000000000e-01,-2.561279640320160977e-01
7.443721860930464507e-01,7.443722605302725004e-01,5.000000000000000000e-01,-2.556277139069536020e-01
7.448724362181089464e-01,7.448725107053599803e-01,5.000000000000000000e-01,-2.551274637818911062e-01
7.453726863431715532e-01,7.453727608804475713e-01,5.000000000000000000e-01,-2.546272136568284994e-01
7.458729364682340490e-01,7.458730110555351622e-01,5.000000000000000000e-01,-2.541269635317660036e-01
7.463731865932965448e-01,7.463732612306226422e-01,5.000000000000000000e-01,-2.536267134067035078e-01
7.468734367183591516e-01,7.468735114057102331e-01,5.000000000000000000e-01,-2.531264632816409010e-01
7.473736868434216474e-01,7.473737615807977130e-01,5.000000000000000000e-01,-2.526262131565784053e-01
7.478739369684841432e-01,7.478740117558853040e-01,5.000000000000000000e-01,-2.521259630315159095e-01
7.483741870935467499e-01,7.483742619309728950e-01,5.000000000000000000e-01,-2.516257129064533027e-01
7.488744372186092457e-01,7.488745121060603749e-01,5.000000000000000000e-01,-2.511254627813908069e-01
7.493746873436717415e-01,7.493747622811479658e-01,5.000000000000000000e-01,-2.506252126563283111e-01
7.498749374687343483e-01,7.498750124562355568e-01,5.000000000000000000e-01,-2.501249625312657043e-01
7.503751875937968441e-01,7.503752626313230367e-01,5.000000000000000000e-01,-2.496247124062032086e-01
7.508754377188593399e-01,7.508755128064106277e-01,5.000000000000000000e-01,-2.491244622811407128e-01
7.513756878439219467e-01,7.513757629814982186e-01,5.000000000000000000e-01,-2.486242121560781060e-01
7.518759379689844424e-01,7.518760131565856986e-01,5.000000000000000000e-01,-2.481239620310156102e-01
7.523761880940469382e-01,7.523762633316731785e-01,5.000000000000000000e-01,-2.476237119059531144e-01
7.528764382191095450e-01,7.528765135067608805e-01,5.000000000000000000e-01,-2.471234617808905076e-01
7.533766883441720408e-01,7.533767636818483604e-01,5.000000000000000000e-01,-2.466232116558280119e-01
7.538769384692345366e-01,7.538770138569358403e-01,5.000000000000000000e-01,-2.461229615307655161e-01
7.543771885942971434e-01,7.543772640320235423e-01,5.000000000000000000e-01,-2.456227114057029093e-01
7.548774387193596391e-01,7.548775142071110222e-01,5.000000000000000000e-01,-2.451224612806404135e-01
7.553776888444221349e-01,7.553777643821985022e-01,5.000000000000000000e-01,-2.446222111555779177e-01
7.558779389694847417e-01,7.558780145572862041e-01,5.000000000000000000e-01,-2.441219610305153109e-01
7.563781890945472375e-01,7.563782647323736841e-01,5.000000000000000000e-01,-2.436217109054528152e-01
7.568784392196097333e-01,7.568785149074611640e-01,5.000000000000000000e-01,-2.431214607803903194e-01
7.573786893446722290e-01,7.573787650825486439e-01,5.000000000000000000e-01,-2.426212106553278236e-01
7.578789394697348358e-01,7.578790152576363459e-01,5.000000000000000000e-01,-2.421209605302652168e-01
7.583791895947973316e-01,7.583792654327238258e-01,5.000000000000000000e-01,-2.416207104052027210e-01
7.588794397198598274e-01,7.588795156078113058e-01,5.000000000000000000e-01,-2.411204602801402253e-01
7.593796898449224342e-01,7.593797657828990078e-01,5.000000000000000000e-01,-2.406202101550776185e-01
7.598799399699849300e-01,7.598800159579864877e-01,5.000000000000000000e-01,-2.401199600300151227e-01
7.603801900950474257e-01,7.603802661330739676e-01,5.000000000000000000e-01,-2.396197099049526269e-01
7.608804402201100325e-01,7.608805163081616696e-01,5.000000000000000000e-01,-2.391194597798900201e-01
7.613806903451725283e-01,7.613807664832491495e-01,5.000000000000000000e-01,-2.386192096548275243e-01
7.618809404702350241e-01,7.618810166583366295e-01,5.000000000000000000e-01,-2.381189595297650285e-01
7.623811905952976309e-01,7.623812668334242204e-01,5.000000000000000000e-01,-2.376187094047024218e-01
7.628814407203601267e-01,7.628815170085118114e-01,5.000000000000000000e-01,-2.371184592796399260e-01
7.633816908454226224e-01,7.633817671835992913e-01,5.000000000000000000e-01,-2.366182091545774302e-01
7.638819409704852292e-01,7.638820173586868822e-01,5.000000000000000000e-01,-2.361179590295148234e-01
7.643821910955477250e-01,7.643822675337744732e-01,5.000000000000000000e-01,-2.356177089044523276e-01
7.648824412206102208e-01,7.648825177088619531e-01,5.000000000000000000e-01,-2.351174587793898318e-01
7.653826913456728276e-01,7.653827678839495441e-01,5.000000000000000000e-01,-2.346172086543272250e-01
7.658829414707353234e-01,7.658830180590371350e-01,5.000000000000000000e-01,-2.341169585292647293e-01
7.663831915957978191e-01,7.663832682341246150e-01,5.000000000000000000e-01,-2.336167084042022335e-01
7.668834417208604259e-01,7.668835184092122059e-01,5.000000000000000000e-01,-2.331164582791396267e-01
7.673836918459229217e-01,7.673837685842996859e-01,5.000000000000000000e-01,-2.326162081540771309e-01
7.678839419709854175e-01,7.678840187593872768e-01,5.000000000000000000e-01,-2.321159580290146351e-01
7.683841920960479133e-01,7.683842689344747567e-01,5.000000000000000000e-01,-2.316157079039521394e-01
7.688844422211105201e-01,7.688845191095623477e-01,5.000000000000000000e-01,-2.311154577788895326e-01
7.693846923461730158e-01,7.693847692846499386e-01,5.000000000000000000e-01,-2.306152076538270368e-01
7.698849424712355116e-01,7.698850194597374186e-01,5.000000000000000000e-01,-2.301149575287645410e-01
7.703851925962981184e-01,7.703852696348250095e-01,5.000000000000000000e-01,-2.296147074037019342e-01
7.708854427213606142e-01,7.708855198099126005e-01,5.000000000000000000e-01,-2.291144572786394384e-01
7.713856928464231100e-01,7.713857699850000804e-01,5.000000000000000000e-01,-2.286142071535769427e-01
7.718859429714857168e-01,7.718860201600876714e-01,5.000000000000000000e-01,-2.281139570285143359e-01
7.723861930965482125e-01,7.723862703351751513e-01,5.000000000000000000e-01,-2.276137069034518401e-01
7.728864432216107083e-01,7.728865205102627423e-01,5.000000000000000000e-01,-2.271134567783893443e-01
7.733866933466733151e-01,7.733867706853503332e-01,5.000000000000000000e-01,-2.266132066533267375e-01
7.738869434717358109e-01,7.738870208604378131e-01,5.000000000000000000e-01,-2.261129565282642417e-01
7.743871935967983067e-01,7.743872710355254041e-01,5.000000000000000000e-01,-2.256127064032017460e-01
7.748874437218609135e-01,7.748875212106129950e-01,5.000000000000000000e-01,-2.251124562781391392e-01
7.753876938469234092e-01,7.753877713857004750e-01,5.000000000000000000e-01,-2.246122061530766434e-01
7.758879439719859050e-01,7.758880215607880659e-01,5.000000000000000000e-01,-2.241119560280141476e-01
7.763881940970485118e-01,7.763882717358756569e-01,5.000000000000000000e-01,-2.236117059029515408e-01
7.768884442221110076e-01,7.768885219109631368e-01,5.000000000000000000e-01,-2.231114557778890450e-01
7.773886943471735034e-01,7.773887720860506167e-01,5.000000000000000000e-01,-2.226112056528265493e-01
7.778889444722361102e-01,7.778890222611383187e-01,5.000000000000000000e-01,-2.221109555277639425e-01
7.783891945972986059e-01,7.783892724362257987e-01,5.000000000000000000e-01,-2.216107054027014467e-01
7.788894447223611017e-01,7.788895226113132786e-01,5.000000000000000000e-01,-2.211104552776389509e-01
7.793896948474237085e-01,7.793897727864009806e-01,5.000000000000000000e-01,-2.206102051525763441e-01
7.798899449724862043e-01,7.798900229614884605e-01,5.000000000000000000e-01,-2.201099550275138483e-01
7.803901950975487001e-01,7.803902731365759404e-01,5.000000000000000000e-01,-2.196097049024513526e-01
7.808904452226111959e-01,7.808905233116635314e-01,5.000000000000000000e-01,-2.191094547773888568e-01
7.813906953476738027e-01,7.813907734867511223e-01,5.000000000000000000e-01,-2.186092046523262500e-01
7.818909454727362984e-01,7.818910236618386023e-01,5.000000000000000000e-01,-2.181089545272637542e-01
7.823911955977987942e-01,7.823912738369260822e-01,5.000000000000000000e-01,-2.176087044022012584e-01
7.828914457228614010e-01,7.828915240120137842e-01,5.000000000000000000e-01,-2.171084542771386516e-01
7.833916958479238968e-01,7.833917741871012641e-01,5.000000000000000000e-01,-2.166082041520761559e-01
7.838919459729863926e-01,7.838920243621887440e-01,5.000000000000000000e-01,-2.161079540270136601e-01
7.843921960980489994e-01,7.843922745372764460e-01,5.000000000000000000e-01,-2.156077039019510533e-01
7.848924462231114951e-01,7.848925247123639259e-01,5.000000000000000000e-01,-2.151074537768885575e-01
7.853926963481739909e-01,7.853927748874514059e-01,5.000000000000000000e-01,-2.146072036518260617e-01
7.858929464732365977e-01,7.858930250625391079e-01,5.000000000000000000e-01,-2.141069535267634549e-01
7.863931965982990935e-01,7.863932752376265878e-01,5.000000000000000000e-01,-2.136067034017009592e-01
7.868934467233615893e-01,7.868935254127140677e-01,5.000000000000000000e-01,-2.131064532766384634e-01
7.873936968484241961e-01,7.873937755878016587e-01,5.000000000000000000e-01,-2.126062031515758566e-01
7.878939469734866918e-01,7.878940257628892496e-01,5.000000000000000000e-01,-2.121059530265133608e-01
7.883941970985491876e-01,7.883942759379767296e-01,5.000000000000000000e-01,-2.116057029014508650e-01
7.888944472236117944e-01,7.888945261130643205e-01,5.000000000000000000e-01,-2.111054527763882582e-01
7.893946973486742902e-01,7.893947762881519115e-01,5.000000000000000000e-01,-2.106052026513257625e-01
7.898949474737367860e-01,7.898950264632393914e-01,5.000000000000000000e-01,-2.101049525262632667e-01
7.903951975987993928e-01,7.903952766383269823e-01,5.000000000000000000e-01,-2.096047024012006599e-01
7.908954477238618885e-01,7.908955268134145733e-01,5.000000000000000000e-01,-2.091044522761381641e-01
7.913956978489243843e-01,7.913957769885020532e-01,5.000000000000000000e-01,-2.086042021510756683e-01
7.918959479739869911e-01,7.918960271635896442e-01,5.000000000000000000e-01,-2.081039520260130615e-01
7.923961980990494869e-01,7.923962773386771241e-01,5.000000000000000000e-01,-2.076037019009505658e-01
7.928964482241119827e-01,7.928965275137647151e-01,5.000000000000000000e-01,-2.071034517758880700e-01
7.933966983491744784e-01,7.933967776888521950e-01,5.000000000000000000e-01,-2.066032016508255742e-01
7.938969484742370852e-01,7.938970278639397860e-01,5.000000000000000000e-01,-2.061029515257629674e-01
7.943971985992995810e-01,7.943972780390273769e-01,5.000000000000000000e-01,-2.056027014007004716e-01
7.948974487243620768e-01,7.948975282141148568e-01,5.000000000000000000e-01,-2.051024512756379758e-01
7.953976988494246836e-01,7.953977783892024478e-01,5.000000000000000000e-01,-2.046022011505753690e-01
7.958979489744871794e-01,7.958980285642900387e-01,5.000000000000000000e-01,-2.041019510255128733e-01
7.963981990995496751e-01,7.963982787393775187e-01,5.000000000000000000e-01,-2.036017009004503775e-01
7.968984492246122819e-01,7.968985289144651096e-01,5.000000000000000000e-01,-2.031014507753877707e-01
7.973986993496747777e-01,7.973987790895525896e-01,5.000000000000000000e-01,-2.026012006503252749e-01
7.978989494747372735e-01,7.978990292646401805e-01,5.000000000000000000e-01,-2.021009505252627791e-01
7.983991995997998803e-01,7.983992794397277715e-01,5.000000000000000000e-01,-2.016007004002001723e-01
7.988994497248623761e-01,7.988995296148152514e-01,5.000000000000000000e-01,-2.011004502751376766e-01
7.993996998499248718e-01,7.993997797899028424e-01,5.000000000000000000e-01,-2.006002001500751808e-01
7.998999499749874786e-01,7.999000299649904333e-01,5.000000000000000000e-01,-2.000999500250125740e-01
8.004002001000499744e-01,8.004002801400779132e-01,5.000000000000000000e-01,-1.995996998999500782e-01
8.009004502251124702e-01,8.009005303151655042e-01,5.000000000000000000e-01,-1.990994497748875824e-01
8.014007003501750770e-01,8.014007804902530951e-01,5.000000000000000000e-01,-1.985991996498249756e-01
8.019009504752375728e-01,8.019010306653405751e-01,5.000000000000000000e-01,-1.980989495247624799e-01
8.024012006003000685e-01,8.024012808404280550e-01,5.000000000000000000e-01,-1.975986993996999841e-01
8.029014507253626753e-01,8.029015310155157570e-01,5.000000000000000000e-01,-1.970984492746373773e-01
8.034017008504251711e-01,8.034017811906032369e-01,5.000000000000000000e-01,-1.965981991495748815e-01
8.039019509754876669e-01,8.039020313656907168e-01,5.000000000000000000e-01,-1.960979490245123857e-01
8.044022011005501627e-01,8.044022815407783078e-01,5.000000000000000000e-01,-1.955976988994498900e-01
8.049024512256127695e-01,8.049025317158658988e-01,5.000000000000000000e-01,-1.950974487743872832e-01
8.054027013506752652e-01,8.054027818909533787e-01,5.000000000000000000e-01,-1.945971986493247874e-01
8.059029514757377610e-01,8.059030320660409696e-01,5.000000000000000000e-01,-1.940969485242622916e-01
8.064032016008003678e-01,8.064032822411285606e-01,5.000000000000000000e-01,-1.935966983991996848e-01
8.069034517258628636e-01,8.069035324162160405e-01,5.000000000000000000e-01,-1.930964482741371890e-01
8.074037018509253594e-01,8.074037825913036315e-01,5.000000000000000000e-01,-1.925961981490746933e-01
8.079039519759879662e-01,8.079040327663912224e-01,5.000000000000000000e-01,-1.920959480240120865e-01
8.084042021010504619e-01,8.084042829414787024e-01,5.000000000000000000e-01,-1.915956978989495907e-01
8.089044522261129577e-01,8.089045331165661823e-01,5.000000000000000000e-01,-1.910954477738870949e-01
8.094047023511755645e-01,8.094047832916538843e-01,5.000000000000000000e-01,-1.905951976488244881e-01
8.099049524762380603e-01,8.099050334667413642e-01,5.000000000000000000e-01,-1.900949475237619923e-01
8.104052026013005561e-01,8.104052836418288441e-01,5.000000000000000000e-01,-1.895946973986994966e-01
8.109054527263631629e-01,8.109055338169165461e-01,5.000000000000000000e-01,-1.890944472736368898e-01
8.114057028514256587e-01,8.114057839920040260e-01,5.000000000000000000e-01,-1.885941971485743940e-01
8.119059529764881544e-01,8.119060341670915060e-01,5.000000000000000000e-01,-1.880939470235118982e-01
8.124062031015507612e-01,8.124062843421792079e-01,5.000000000000000000e-01,-1.875936968984492914e-01
8.129064532266132570e-01,8.129065345172666879e-01,5.000000000000000000e-01,-1.870934467733867956e-01
8.134067033516757528e-01,8.134067846923541678e-01,5.000000000000000000e-01,-1.865931966483242999e-01
8.139069534767383596e-01,8.139070348674417588e-01,5.000000000000000000e-01,-1.860929465232616931e-01
8.144072036018008554e-01,8.144072850425293497e-01,5.000000000000000000e-01,-1.855926963981991973e-01
8.149074537268633511e-01,8.149075352176168296e-01,5.000000000000000000e-01,-1.850924462731367015e-01
8.154077038519259579e-01,8.154077853927044206e-01,5.000000000000000000e-01,-1.845921961480740947e-01
8.159079539769884537e-01,8.159080355677920116e-01,5.000000000000000000e-01,-1.840919460230115989e-01
8.164082041020509495e-01,8.164082857428794915e-01,5.000000000000000000e-01,-1.835916958979491032e-01
8.169084542271134453e-01,8.169085359179669714e-01,5.000000000000000000e-01,-1.830914457728866074e-01
8.174087043521760521e-01,8.174087860930546734e-01,5.000000000000000000e-01,-1.825911956478240006e-01
8.179089544772385478e-01,8.179090362681421533e-01,5.000000000000000000e-01,-1.820909455227615048e-01
8.184092046023010436e-01,8.184092864432296333e-01,5.000000000000000000e-01,-1.815906953976990090e-01
8.189094547273636504e-01,8.189095366183172242e-01,5.000000000000000000e-01,-1.810904452726364022e-01
8.194097048524261462e-01,8.194097867934048152e-01,5.000000000000000000e-01,-1.805901951475739065e-01
8.199099549774886420e-01,8.199100369684922951e-01,5.000000000000000000e-01,-1.800899450225114107e-01
8.204102051025512488e-01,8.204102871435798860e-01,5.000000000000000000e-01,-1.795896948974488039e-01
8.209104552276137445e-01,8.209105373186674770e-01,5.000000000000000000e-01,-1.790894447723863081e-01
8.214107053526762403e-01,8.214107874937549569e-01,5.000000000000000000e-01,-1.785891946473238123e-01
8.219109554777388471e-01,8.219110376688425479e-01,5.000000000000000000e-01,-1.780889445222612055e-01
8.224112056028013429e-01,8.224112878439301388e-01,5.000000000000000000e-01,-1.775886943971987098e-01
8.229114557278638387e-01,8.229115380190176188e-01,5.000000000000000000e-01,-1.770884442721362140e-01
8.234117058529264455e-01,8.234117881941052097e-01,5.000000000000000000e-01,-1.765881941470736072e-01
8.239119559779889412e-01,8.239120383691926897e-01,5.000000000000000000e-01,-1.760879440220111114e-01
8.244122061030514370e-01,8.244122885442802806e-01,5.000000000000000000e-01,-1.755876938969486156e-01
8.249124562281140438e-01,8.249125387193678716e-01,5.000000000000000000e-01,-1.750874437718860088e-01
8.254127063531765396e-01,8.254127888944553515e-01,5.000000000000000000e-01,-1.745871936468235130e-01
8.259129564782390354e-01,8.259130390695429424e-01,5.000000000000000000e-01,-1.740869435217610173e-01
8.264132066033016422e-01,8.264132892446305334e-01,5.000000000000000000e-01,-1.735866933966984105e-01
8.269134567283641379e-01,8.269135394197180133e-01,5.000000000000000000e-01,-1.730864432716359147e-01
8.274137068534266337e-01,8.274137895948056043e-01,5.000000000000000000e-01,-1.725861931465734189e-01
8.279139569784892405e-01,8.279140397698931952e-01,5.000000000000000000e-01,-1.720859430215108121e-01
8.284142071035517363e-01,8.284142899449806752e-01,5.000000000000000000e-01,-1.715856928964483163e-01
8.289144572286142321e-01,8.289145401200681551e-01,5.000000000000000000e-01,-1.710854427713858206e-01
8.294147073536767278e-01,8.294147902951557461e-01,5.000000000000000000e-01,-1.705851926463233248e-01
8.299149574787393346e-01,8.299150404702433370e-01,5.000000000000000000e-01,-1.700849425212607180e-01
8.304152076038018304e-01,8.304152906453308169e-01,5.000000000000000000e-01,-1.695846923961982222e-01
8.309154577288643262e-01,8.309155408204184079e-01,5.000000000000000000e-01,-1.690844422711357264e-01
8.314157078539269330e-01,8.314157909955059989e-01,5.000000000000000000e-01,-1.685841921460731196e-01
8.319159579789894288e-01,8.319160411705934788e-01,5.000000000000000000e-01,-1.680839420210106239e-01
8.324162081040519245e-01,8.324162913456810697e-01,5.000000000000000000e-01,-1.675836918959481281e-01
8.329164582291145313e-01,8.329165415207686607e-01,5.000000000000000000e-01,-1.670834417708855213e-01
8.334167083541770271e-01,8.334167916958561406e-01,5.000000000000000000e-01,-1.665831916458230255e-01
8.339169584792395229e-01,8.339170418709436206e-01,5.000000000000000000e-01,-1.660829415207605297e-01
8.344172086043021297e-01,8.344172920460313225e-01,5.000000000000000000e-01,-1.655826913956979229e-01
8.349174587293646255e-01,8.349175422211188025e-01,5.000000000000000000e-01,-1.650824412706354272e-01
8.354177088544271212e-01,8.354177923962062824e-01,5.000000000000000000e-01,-1.645821911455729314e-01
8.359179589794897280e-01,8.359180425712939844e-01,5.000000000000000000e-01,-1.640819410205103246e-01
8.364182091045522238e-01,8.364182927463814643e-01,5.000000000000000000e-01,-1.635816908954478288e-01
8.369184592296147196e-01,8.369185429214689442e-01,5.000000000000000000e-01,-1.630814407703853330e-01
8.374187093546773264e-01,8.374187930965566462e-01,5.000000000000000000e-01,-1.625811906453227262e-01
8.379189594797398222e-01,8.379190432716441261e-01,5.000000000000000000e-01,-1.620809405202602305e-01
8.384192096048023179e-01,8.384192934467316061e-01,5.000000000000000000e-01,-1.615806903951977347e-01
8.389194597298649247e-01,8.389195436218191970e-01,5.000000000000000000e-01,-1.610804402701351279e-01
8.394197098549274205e-01,8.394197937969067880e-01,5.000000000000000000e-01,-1.605801901450726321e-01
8.399199599799899163e-01,8.399200439719942679e-01,5.000000000000000000e-01,-1.600799400200101363e-01
8.404202101050524121e-01,8.404202941470817478e-01,5.000000000000000000e-01,-1.595796898949476406e-01
8.409204602301150189e-01,8.409205443221694498e-01,5.000000000000000000e-01,-1.590794397698850338e-01
8.414207103551775146e-01,8.414207944972569297e-01,5.000000000000000000e-01,-1.585791896448225380e-01
8.419209604802400104e-01,8.419210446723444097e-01,5.000000000000000000e-01,-1.580789395197600422e-01
8.424212106053026172e-01,8.424212948474321117e-01,5.000000000000000000e-01,-1.575786893946974354e-01
8.429214607303651130e-01,8.429215450225195916e-01,5.000000000000000000e-01,-1.570784392696349396e-01
8.434217108554276088e-01,8.434217951976070715e-01,5.000000000000000000e-01,-1.565781891445724439e-01
8.439219609804902156e-01,8.439220453726946625e-01,5.000000000000000000e-01,-1.560779390195098371e-01
8.444222111055527114e-01,8.444222955477822534e-01,5.000000000000000000e-01,-1.555776888944473413e-01
8.449224612306152071e-01,8.449225457228697334e-01,5.000000000000000000e-01,-1.550774387693848455e-01
8.454227113556778139e-01,8.454227958979573243e-01,5.000000000000000000e-01,-1.545771886443222387e-01
8.459229614807403097e-01,8.459230460730449153e-01,5.000000000000000000e-01,-1.540769385192597429e-01
8.464232116058028055e-01,8.464232962481323952e-01,5.000000000000000000e-01,-1.535766883941972472e-01
8.469234617308654123e-01,8.469235464232199861e-01,5.000000000000000000e-01,-1.530764382691346404e-01
8.474237118559279081e-01,8.474237965983075771e-01,5.000000000000000000e-01,-1.525761881440721446e-01
8.479239619809904038e-01,8.479240467733950570e-01,5.000000000000000000e-01,-1.520759380190096488e-01
8.484242121060530106e-01,8.484242969484826480e-01,5.000000000000000000e-01,-1.515756878939470420e-01
8.489244622311155064e-01,8.489245471235701279e-01,5.000000000000000000e-01,-1.510754377688845462e-01
8.494247123561780022e-01,8.494247972986577189e-01,5.000000000000000000e-01,-1.505751876438220505e-01
8.499249624812406090e-01,8.499250474737453098e-01,5.000000000000000000e-01,-1.500749375187594437e-01
8.504252126063031048e-01,8.504252976488327898e-01,5.000000000000000000e-01,-1.495746873936969479e-01
8.509254627313656005e-01,8.509255478239203807e-01,5.000000000000000000e-01,-1.490744372686344521e-01
8.514257128564282073e-01,8.514257979990079717e-01,5.000000000000000000e-01,-1.485741871435718453e-01
8.519259629814907031e-01,8.519260481740954516e-01,5.000000000000000000e-01,-1.480739370185093495e-01
8.524262131065531989e-01,8.524262983491830425e-01,5.000000000000000000e-01,-1.475736868934468538e-01
8.529264632316156947e-01,8.529265485242705225e-01,5.000000000000000000e-01,-1.470734367683843580e-01
8.534267133566783015e-01,8.534267986993581134e-01,5.000000000000000000e-01,-1.465731866433217512e-01
8.539269634817407972e-01,8.539270488744455934e-01,5.000000000000000000e-01,-1.460729365182592554e-01
8.544272136068032930e-01,8.544272990495331843e-01,5.000000000000000000e-01,-1.455726863931967596e-01
8.549274637318658998e-01,8.549275492246207753e-01,5.000000000000000000e-01,-1.450724362681341528e-01
8.554277138569283956e-01,8.554277993997082552e-01,5.000000000000000000e-01,-1.445721861430716570e-01
8.559279639819908914e-01,8.559280495747958462e-01,5.000000000000000000e-01,-1.440719360180091613e-01
8.564282141070534982e-01,8.564282997498834371e-01,5.000000000000000000e-01,-1.435716858929465545e-01
8.569284642321159939e-01,8.569285499249709170e-01,5.000000000000000000e-01,-1.430714357678840587e-01
8.574287143571784897e-01,8.574288001000585080e-01,5.000000000000000000e-01,-1.425711856428215629e-01
8.579289644822410965e-01,8.579290502751460989e-01,5.000000000000000000e-01,-1.420709355177589561e-01
8.584292146073035923e-01,8.584293004502335789e-01,5.000000000000000000e-01,-1.415706853926964603e-01
8.589294647323660881e-01,8.589295506253210588e-01,5.000000000000000000e-01,-1.410704352676339646e-01
8.594297148574286949e-01,8.594298008004087608e-01,5.000000000000000000e-01,-1.405701851425713578e-01
8.599299649824911906e-01,8.599300509754962407e-01,5.000000000000000000e-01,-1.400699350175088620e-01
8.604302151075536864e-01,8.604303011505837206e-01,5.000000000000000000e-01,-1.395696848924463662e-01
8.609304652326162932e-01,8.609305513256714226e-01,5.000000000000000000e-01,-1.390694347673837594e-01
8.614307153576787890e-01,8.614308015007589026e-01,5.000000000000000000e-01,-1.385691846423212636e-01
8.619309654827412848e-01,8.619310516758463825e-01,5.000000000000000000e-01,-1.380689345172587679e-01
8.624312156078038916e-01,8.624313018509340845e-01,5.000000000000000000e-01,-1.375686843921961611e-01
8.629314657328663873e-01,8.629315520260215644e-01,5.000000000000000000e-01,-1.370684342671336653e-01
8.634317158579288831e-01,8.634318022011090443e-01,5.000000000000000000e-01,-1.365681841420711695e-01
8.639319659829913789e-01,8.639320523761965243e-01,5.000000000000000000e-01,-1.360679340170086737e-01
8.644322161080539857e-01,8.644323025512842262e-01,5.000000000000000000e-01,-1.355676838919460669e-01
8.649324662331164815e-01,8.649325527263717062e-01,5.000000000000000000e-01,-1.350674337668835712e-01
8.654327163581789772e-01,8.654328029014591861e-01,5.000000000000000000e-01,-1.345671836418210754e-01
8.659329664832415840e-01,8.659330530765468881e-01,5.000000000000000000e-01,-1.340669335167584686e-01
8.664332166083040798e-01,8.664333032516343680e-01,5.000000000000000000e-01,-1.335666833916959728e-01
8.669334667333665756e-01,8.669335534267218479e-01,5.000000000000000000e-01,-1.330664332666334770e-01
8.674337168584291824e-01,8.674338036018095499e-01,5.000000000000000000e-01,-1.325661831415708702e-01
8.679339669834916782e-01,8.679340537768970298e-01,5.000000000000000000e-01,-1.320659330165083745e-01
8.684342171085541739e-01,8.684343039519845098e-01,5.000000000000000000e-01,-1.315656828914458787e-01
8.689344672336167807e-01,8.689345541270721007e-01,5.000000000000000000e-01,-1.310654327663832719e-01
8.694347173586792765e-01,8.694348043021596917e-01,5.000000000000000000e-01,-1.305651826413207761e-01
8.699349674837417723e-01,8.699350544772471716e-01,5.000000000000000000e-01,-1.300649325162582803e-01
8.704352176088043791e-01,8.704353046523347626e-01,5.000000000000000000e-01,-1.295646823911956735e-01
8.709354677338668749e-01,8.709355548274223535e-01,5.000000000000000000e-01,-1.290644322661331778e-01
8.714357178589293706e-01,8.714358050025098335e-01,5.000000000000000000e-01,-1.285641821410706820e-01
8.719359679839919774e-01,8.719360551775974244e-01,5.000000000000000000e-01,-1.280639320160080752e-01
8.724362181090544732e-01,8.724363053526850154e-01,5.000000000000000000e-01,-1.275636818909455794e-01
8.729364682341169690e-01,8.729365555277724953e-01,5.000000000000000000e-01,-1.270634317658830836e-01
8.734367183591795758e-01,8.734368057028600862e-01,5.000000000000000000e-01,-1.265631816408204768e-01
8.739369684842420716e-01,8.739370558779475662e-01,5.000000000000000000e-01,-1.260629315157579811e-01
8.744372186093045674e-01,8.744373060530351571e-01,5.000000000000000000e-01,-1.255626813906954853e-01
8.749374687343671742e-01,8.749375562281227481e-01,5.000000000000000000e-01,-1.250624312656328785e-01
8.754377188594296699e-01,8.754378064032102280e-01,5.000000000000000000e-01,-1.245621811405703827e-01
8.759379689844921657e-01,8.759380565782978190e-01,5.000000000000000000e-01,-1.240619310155078869e-01
8.764382191095546615e-01,8.764383067533852989e-01,5.000000000000000000e-01,-1.235616808904453912e-01
8.769384692346172683e-01,8.769385569284728899e-01,5.000000000000000000e-01,-1.230614307653827844e-01
8.774387193596797641e-01,8.774388071035604808e-01,5.000000000000000000e-01,-1.225611806403202886e-01
8.779389694847422598e-01,8.779390572786479607e-01,5.000000000000000000e-01,-1.220609305152577928e-01
8.784392196098048666e-01,8.784393074537355517e-01,5.000000000000000000e-01,-1.215606803901951860e-01
8.789394697348673624e-01,8.789395576288230316e-01,5.000000000000000000e-01,-1.210604302651326902e-01
8.794397198599298582e-01,8.794398078039106226e-01,5.000000000000000000e-01,-1.205601801400701945e-01
8.799399699849924650e-01,8.799400579789982135e-01,5.000000000000000000e-01,-1.200599300150075877e-01
8.804402201100549608e-01,8.804403081540856935e-01,5.000000000000000000e-01,-1.195596798899450919e-01
8.809404702351174565e-01,8.809405583291732844e-01,5.000000000000000000e-01,-1.190594297648825961e-01
8.814407203601800633e-01,8.814408085042608754e-01,5.000000000000000000e-01,-1.185591796398199893e-01
8.819409704852425591e-01,8.819410586793483553e-01,5.000000000000000000e-01,-1.180589295147574935e-01
8.824412206103050549e-01,8.824413088544359463e-01,5.000000000000000000e-01,-1.175586793896949978e-01
8.829414707353676617e-01,8.829415590295235372e-01,5.000000000000000000e-01,-1.170584292646323910e-01
8.834417208604301575e-01,8.834418092046110171e-01,5.000000000000000000e-01,-1.165581791395698952e-01
8.839419709854926532e-01,8.839420593796984971e-01,5.000000000000000000e-01,-1.160579290145073994e-01
8.844422211105552600e-01,8.844423095547861990e-01,5.000000000000000000e-01,-1.155576788894447926e-01
8.849424712356177558e-01,8.849425597298736790e-01,5.000000000000000000e-01,-1.150574287643822968e-01
8.854427213606802516e-01,8.854428099049611589e-01,5.000000000000000000e-01,-1.145571786393198011e-01
8.859429714857428584e-01,8.859430600800488609e-01,5.000000000000000000e-01,-1.140569285142571943e-01
8.864432216108053542e-01,8.864433102551363408e-01,5.000000000000000000e-01,-1.135566783891946985e-01
8.869434717358678499e-01,8.869435604302238207e-01,5.000000000000000000e-01,-1.130564282641322027e-01
8.874437218609304567e-01,8.874438106053115227e-01,5.000000000000000000e-01,-1.125561781390695959e-01
8.879439719859929525e-01,8.879440607803990027e-01,5.000000000000000000e-01,-1.120559280140071001e-01
8.884442221110554483e-01,8.884443109554864826e-01,5.000000000000000000e-01,-1.115556778889446043e-01
8.889444722361179441e-01,8.889445611305739625e-01,5.000000000000000000e-01,-1.110554277638821086e-01
8.894447223611805509e-01,8.894448113056616645e-01,5.000000000000000000e-01,-1.105551776388195018e-01
8.899449724862430466e-01,8.899450614807491444e-01,5.000000000000000000e-01,-1.100549275137570060e-01
8.904452226113055424e-01,8.904453116558366244e-01,5.000000000000000000e-01,-1.095546773886945102e-01
8.909454727363681492e-01,8.909455618309243263e-01,5.000000000000000000e-01,-1.090544272636319034e-01
8.914457228614306450e-01,8.914458120060118063e-01,5.000000000000000000e-01,-1.085541771385694076e-01
8.919459729864931408e-01,8.919460621810992862e-01,5.000000000000000000e-01,-1.080539270135069119e-01
8.924462231115557476e-01,8.924463123561869882e-01,5.000000000000000000e-01,-1.075536768884443051e-01
8.929464732366182433e-01,8.929465625312744681e-01,5.000000000000000000e-01,-1.070534267633818093e-01
8.934467233616807391e-01,8.934468127063619480e-01,5.000000000000000000e-01,-1.065531766383193135e-01
8.939469734867433459e-01,8.939470628814495390e-01,5.000000000000000000e-01,-1.060529265132567067e-01
8.944472236118058417e-01,8.944473130565371299e-01,5.000000000000000000e-01,-1.055526763881942109e-01
8.949474737368683375e-01,8.949475632316246099e-01,5.000000000000000000e-01,-1.050524262631317152e-01
8.954477238619309443e-01,8.954478134067122008e-01,5.000000000000000000e-01,-1.045521761380691084e-01
8.959479739869934400e-01,8.959480635817997918e-01,5.000000000000000000e-01,-1.040519260130066126e-01
8.964482241120559358e-01,8.964483137568872717e-01,5.000000000000000000e-01,-1.035516758879441168e-01
8.969484742371185426e-01,8.969485639319748627e-01,5.000000000000000000e-01,-1.030514257628815100e-01
8.974487243621810384e-01,8.974488141070624536e-01,5.000000000000000000e-01,-1.025511756378190142e-01
8.979489744872435342e-01,8.979490642821499335e-01,5.000000000000000000e-01,-1.020509255127565185e-01
8.984492246123061410e-01,8.984493144572375245e-01,5.000000000000000000e-01,-1.015506753876939117e-01
8.989494747373686367e-01,8.989495646323250044e-01,5.000000000000000000e-01,-1.010504252626314159e-01
8.994497248624311325e-01,8.994498148074125954e-01,5.000000000000000000e-01,-1.005501751375689201e-01
8.999499749874936283e-01,8.991926365950516642e-01,5.000000000000000000e-01,-1.000499250125064243e-01
9.004502251125562351e-01,8.985141569552305141e-01,5.000000000000000000e-01,-9.954967488744381754e-02
9.009504752376187309e-01,8.978340674306157787e-01,5.000000000000000000e-01,-9.904942476238132176e-02
9.014507253626812266e-01,8.971523767699178808e-01,5.000000000000000000e-01,-9.854917463731882599e-02
9.019509754877438334e-01,8.964690937308471552e-01,5.000000000000000000e-01,-9.804892451225621919e-02
9.024512256128063292e-01,8.957710370881866169e-01,5.000000000000000000e-01,-9.754867438719372341e-02
9.029514757378688250e-01,8.950692666618228488e-01,5.000000000000000000e-01,-9.704842426213122764e-02
9.034517258629314318e-01,8.943658324447922858e-01,5.000000000000000000e-01,-9.654817413706862084e-02
9.039519759879939276e-01,8.936607436360557433e-01,5.000000000000000000e-01,-9.604792401200612506e-02
9.044522261130564234e-01,8.929540094450032495e-01,5.000000000000000000e-01,-9.554767388694362928e-02
9.049524762381190301e-01,8.922456390911428503e-01,5.000000000000000000e-01,-9.504742376188102249e-02
9.054527263631815259e-01,8.915356418037824193e-01,5.000000000000000000e-01,-9.454717363681852671e-02
9.059529764882440217e-01,8.908111349212302077e-01,5.000000000000000000e-01,-9.404692351175603093e-02
9.064532266133066285e-01,8.900823767124271813e-01,5.000000000000000000e-01,-9.354667338669342413e-02
9.069534767383691243e-01,8.893519215206230344e-01,5.000000000000000000e-01,-9.304642326163092836e-02
9.074537268634316201e-01,8.886197790375364169e-01,5.000000000000000000e-01,-9.254617313656843258e-02
9.079539769884942269e-01,8.878859589660956786e-01,5.000000000000000000e-01,-9.204592301150582578e-02
9.084542271135567226e-01,8.871504710200953658e-01,5.000000000000000000e-01,-9.154567288644333001e-02
9.089544772386192184e-01,8.864110893965782001e-01,5.000000000000000000e-01,-9.104542276138083423e-02
9.094547273636818252e-01,8.856566290581120438e-01,5.000000000000000000e-01,-9.054517263631822743e-02
9.099549774887443210e-01,8.849004319085850279e-01,5.000000000000000000e-01,-9.004492251125573166e-02
9.104552276138068168e-01,8.841425081448686107e-01,5.000000000000000000e-01,-8.954467238619323588e-02
9.109554777388694236e-01,8.833828679760987734e-01,5.000000000000000000e-01,-8.904442226113062908e-02
9.114557278639319193e-01,8.826215216233036509e-01,5.000000000000000000e-01,-8.854417213606813331e-02
9.119559779889944151e-01,8.818584793190283877e-01,5.000000000000000000e-01,-8.804392201100563753e-02
9.124562281140569109e-01,8.810813647499072809e-01,5.000000000000000000e-01,-8.754367188594314175e-02
9.129564782391195177e-01,8.802990441352568363e-01,5.000000000000000000e-01,-8.704342176088053495e-02
9.134567283641820135e-01,8.795149604330246840e-01,5.000000000000000000e-01,-8.654317163581803918e-02
9.139569784892445092e-01,8.787291243824562059e-01,5.000000000000000000e-01,-8.604292151075554340e-02
9.144572286143071160e-01,8.779415467356539438e-01,5.000000000000000000e-01,-8.554267138569293660e-02
9.149574787393696118e-01,8.771522382571735887e-01,5.000000000000000000e-01,-8.606915800564629571e-02
9.154577288644321076e-01,8.763491145714560338e-01,5.000000000000000000e-01,-8.670489735660436015e-02
9.159579789894947144e-01,8.755402859573105934e-01,5.000000000000000000e-01,-8.734492247179226343e-02
9.164582291145572102e-01,8.747296609107826360e-01,5.000000000000000000e-01,-8.799637621855860292e-02
9.169584792396197059e-01,8.739172507261756540e-01,5.000000000000000000e-01,-8.864964731333646597e-02
9.174587293646823127e-01,8.731030667115377009e-01,5.000000000000000000e-01,-8.930472529914135205e-02
9.179589794897448085e-01,8.722869163855816455e-01,5.000000000000000000e-01,-8.996159968577466248e-02
9.184592296148073043e-01,8.714530327326082126e-01,5.000000000000000000e-01,-9.063098003693492721e-02
9.189594797398699111e-01,8.706173108641501734e-01,5.000000000000000000e-01,-9.130384806288827093e-02
9.194597298649324069e-01,8.697797626404832894e-01,5.000000000000000000e-01,-9.197857201024217666e-02
9.199599799899949026e-01,8.689403999368882081e-01,5.000000000000000000e-01,-9.265514087166093482e-02
9.204602301150575094e-01,8.680992346431745110e-01,5.000000000000000000e-01,-9.334227070344303101e-02
9.209604802401200052e-01,8.672472994573697802e-01,5.000000000000000000e-01,-9.403505044532600721e-02
9.214607303651825010e-01,8.663861664889086489e-01,5.000000000000000000e-01,-9.472973388686622975e-02
9.219609804902451078e-01,8.655231685064551650e-01,5.000000000000000000e-01,-9.542630947910935024e-02
9.224612306153076036e-01,8.646583179773393857e-01,5.000000000000000000e-01,-9.613341429152078010e-02
9.229614807403700993e-01,8.637916273845961390e-01,5.000000000000000000e-01,-9.684642607679549986e-02
9.234617308654325951e-01,8.629172531404293300e-01,5.000000000000000000e-01,-9.756138792116464398e-02
9.239619809904952019e-01,8.620303903892260200e-01,5.000000000000000000e-01,-9.827828770833324512e-02
9.244622311155576977e-01,8.611416267691951454e-01,5.000000000000000000e-01,-9.900796258525690341e-02
9.249624812406201935e-01,8.602509753655651625e-01,5.000000000000000000e-01,-9.974153140090924463e-02
9.254627313656828003e-01,8.593584492803756358e-01,5.000000000000000000e-01,-1.004770950403778285e-01
9.259629814907452960e-01,8.584572346891051753e-01,5.000000000000000000e-01,-1.012165583008682868e-01
9.264632316158077918e-01,8.575443211128701559e-01,5.000000000000000000e-01,-1.019689617504649926e-01
9.269634817408703986e-01,8.566294738746149662e-01,5.000000000000000000e-01,-1.027234162958646779e-01
9.274637318659328944e-01,8.557127067042891166e-01,5.000000000000000000e-01,-1.034799086495857834e-01
9.279639819909953902e-01,8.547940333496722998e-01,5.000000000000000000e-01,-1.042460490249315086e-01
9.284642321160579970e-01,8.538617567382660312e-01,5.000000000000000000e-01,-1.050196279444878256e-01
9.289644822411204927e-01,8.529224710767502327e-01,5.000000000000000000e-01,-1.057952996181009686e-01
9.294647323661829885e-01,8.519812222917013678e-01,5.000000000000000000e-01,-1.065751367454620402e-01
9.299649824912455953e-01,8.510380247855118263e-01,5.000000000000000000e-01,-1.073680794744984457e-01
9.304652326163080911e-01,8.500894753144937477e-01,5.000000000000000000e-01,-1.081631690306362747e-01
9.309654827413705869e-01,8.491255023839214822e-01,5.000000000000000000e-01,-1.089603908482194017e-01
9.314657328664331937e-01,8.481595253993499117e-01,5.000000000000000000e-01,-1.097710559593259028e-01
9.319659829914956894e-01,8.471915594439356489e-01,5.000000000000000000e-01,-1.105858073205429060e-01
9.324662331165581852e-01,8.462216196210420316e-01,5.000000000000000000e-01,-1.114027433596350702e-01
9.329664832416207920e-01,8.452339995112622129e-01,5.000000000000000000e-01,-1.122310616821172724e-01
9.334667333666832878e-01,8.442430433823209235e-01,5.000000000000000000e-01,-1.130657236155514500e-01
9.339669834917457836e-01,8.432500605324499965e-01,5.000000000000000000e-01,-1.139026214789404801e-01
9.344672336168083904e-01,8.422550667743364805e-01,5.000000000000000000e-01,-1.147501471566583220e-01
9.349674837418708861e-01,8.412437332895565945e-01,5.000000000000000000e-01,-1.156049727263828153e-01
9.354677338669333819e-01,8.402275439615808361e-01,5.000000000000000000e-01,-1.164620841709049781e-01
9.359679839919958777e-01,8.392092928833962961e-01,5.000000000000000000e-01,-1.173303759413391045e-01
9.364682341170584845e-01,8.381889966050399821e-01,5.000000000000000000e-01,-1.182056219274425501e-01
9.369684842421209803e-01,8.371505527761711196e-01,5.000000000000000000e-01,-1.190832022763531617e-01
9.374687343671834761e-01,8.361088746734195443e-01,5.000000000000000000e-01,-1.199744298303080381e-01
9.379689844922460829e-01,8.350651027426931883e-01,5.000000000000000000e-01,-1.208703561136138527e-01
9.384692346173085786e-01,8.340158130511874379e-01,5.000000000000000000e-01,-1.217694765092496301e-01
9.389694847423710744e-01,8.329505313415436207e-01,5.000000000000000000e-01,-1.226839001589524747e-01
9.394697348674336812e-01,8.318831088306831711e-01,5.000000000000000000e-01,-1.236007690702115580e-01
9.399699849924961770e-01,8.308135636055948847e-01,5.000000000000000000e-01,-1.245259391113385794e-01
9.404702351175586728e-01,8.297306375172419646e-01,5.000000000000000000e-01,-1.254615254969613236e-01
9.409704852426212796e-01,8.286393842471243554e-01,5.000000000000000000e-01,-1.263996011292704003e-01
9.414707353676837753e-01,8.275459639063952322e-01,5.000000000000000000e-01,-1.273520130421779140e-01
9.419709854927462711e-01,8.264462459942716333e-01,5.000000000000000000e-01,-1.283090293864573850e-01
9.424712356178088779e-01,8.253309767169078048e-01,5.000000000000000000e-01,-1.292737286382250605e-01
9.429714857428713737e-01,8.242134980285604762e-01,5.000000000000000000e-01,-1.302498504131845980e-01
9.434717358679338695e-01,8.230938296703649293e-01,5.000000000000000000e-01,-1.312285643961428327e-01
9.439719859929964763e-01,8.219548231480702238e-01,5.000000000000000000e-01,-1.322235529841068180e-01
9.444722361180589720e-01,8.208130991838438195e-01,5.000000000000000000e-01,-1.332216016566372119e-01
9.449724862431214678e-01,8.196691462602154754e-01,5.000000000000000000e-01,-1.342316101557751162e-01
9.454727363681840746e-01,8.185079500103672467e-01,5.000000000000000000e-01,-1.352491655090004574e-01
9.459729864932465704e-01,8.173417911186695584e-01,5.000000000000000000e-01,-1.362753525603291882e-01
9.464732366183090662e-01,8.161733663844966680e-01,5.000000000000000000e-01,-1.373125901180691777e-01
9.469734867433716730e-01,8.149875126382953860e-01,5.000000000000000000e-01,-1.383561096630560039e-01
9.474737368684341687e-01,8.137967273820968517e-01,5.000000000000000000e-01,-1.394132081997827566e-01
9.479739869934966645e-01,8.126036419977367142e-01,5.000000000000000000e-01,-1.404752703324478880e-01
9.484742371185591603e-01,8.113904796298763156e-01,5.000000000000000000e-01,-1.415524115774747793e-01
9.489744872436217671e-01,8.101748762138333282e-01,5.000000000000000000e-01,-1.426340574840895270e-01
9.494747373686842629e-01,8.089526054305756775e-01,5.000000000000000000e-01,-1.437314258115929277e-01
9.499749874937467586e-01,8.077143765130728736e-01,5.000000000000000000e-01,-1.448336938210180724e-01
9.504752376188093654e-01,8.064737631454171884e-01,5.000000000000000000e-01,-1.459514759254539884e-01
9.509754877438718612e-01,8.052201637507776510e-01,5.000000000000000000e-01,-1.470753637389333734e-01
9.514757378689343570e-01,8.039567605169740672e-01,5.000000000000000000e-01,-1.482137482953972407e-01
9.519759879939969638e-01,8.026896471124984611e-01,5.000000000000000000e-01,-1.493606516211032353e-01
9.524762381190594596e-01,8.014033388656515156e-01,5.000000000000000000e-01,-1.505198289301626913e-01
9.529764882441219553e-01,8.001145706017990245e-01,5.000000000000000000e-01,-1.516905031203774623e-01
9.534767383691845621e-01,7.988121390304330216e-01,5.000000000000000000e-01,-1.528706647368910376e-01
9.539769884942470579e-01,7.975002978518727081e-01,5.000000000000000000e-01,-1.540661074140362574e-01
9.544772386193095537e-01,7.961806174645810197e-01,5.000000000000000000e-01,-1.552694072586313645e-01
9.549774887443721605e-01,7.948455823853106672e-01,5.000000000000000000e-01,-1.564888750320139188e-01
9.554777388694346563e-01,7.935073659426666870e-01,5.000000000000000000e-01,-1.577187773363823986e-01
9.559779889944971520e-01,7.921490123674874706e-01,5.000000000000000000e-01,-1.589597644715626812e-01
9.564782391195597588e-01,7.907880900411825564e-01,5.000000000000000000e-01,-1.602172309497623681e-01
9.569784892446222546e-01,7.894087589429988894e-01,5.000000000000000000e-01,-1.614850211517350198e-01
9.574787393696847504e-01,7.880243498321105600e-01,5.000000000000000000e-01,-1.627662306692708727e-01
9.579789894947473572e-01,7.866230366424261655e-01,5.000000000000000000e-01,-1.640632397498251738e-01
9.584792396198098530e-01,7.852150141015346030e-01,5.000000000000000000e-01,-1.653717081863429472e-01
9.589794897448723487e-01,7.837901058695387890e-01,5.000000000000000000e-01,-1.666937283432563532e-01
9.594797398699348445e-01,7.823583421578046426e-01,5.000000000000000000e-01,-1.680333418643976673e-01
9.599799899949974513e-01,7.809084024940051716e-01,5.000000000000000000e-01,-1.693860130004404274e-01
9.604802401200599471e-01,7.794527690935045827e-01,5.000000000000000000e-01,-1.707522259734370884e-01
9.609804902451224429e-01,7.779763886411881213e-01,5.000000000000000000e-01,-1.721347379076324513e-01
9.614807403701850497e-01,7.764934666181886325e-01,5.000000000000000000e-01,-1.735343035437816317e-01
9.619809904952475454e-01,7.749924910623369190e-01,5.000000000000000000e-01,-1.749487547935537624e-01
9.624812406203100412e-01,7.734805334563241708e-01,5.000000000000000000e-01,-1.763786818771868603e-01
9.629814907453726480e-01,7.719553305969563128e-01,5.000000000000000000e-01,-1.778246515493460134e-01
9.634817408704351438e-01,7.704131097757094260e-01,5.000000000000000000e-01,-1.792883991600786597e-01
9.639819909954976396e-01,7.688610457729627701e-01,5.000000000000000000e-01,-1.807705834614166118e-01
9.644822411205602464e-01,7.672898979300537547e-01,5.000000000000000000e-01,-1.822701906128204596e-01
9.649824912456227421e-01,7.657049610704314002e-01,5.000000000000000000e-01,-1.837877121105674361e-01
9.654827413706852379e-01,7.641080053471038802e-01,5.000000000000000000e-01,-1.853235141771937267e-01
9.659829914957478447e-01,7.624905276927935738e-01,5.000000000000000000e-01,-1.868780608024332990e-01
9.664832416208103405e-01,7.608588066106228842e-01,5.000000000000000000e-01,-1.884521066647200094e-01
9.669834917458728363e-01,7.592129084526145766e-01,5.000000000000000000e-01,-1.900461992730335670e-01
9.674837418709354431e-01,7.575487088284251769e-01,5.000000000000000000e-01,-1.916538799092185608e-01
9.679839919959979389e-01,7.558659916712632265e-01,5.000000000000000000e-01,-1.932658841902850089e-01
9.684842421210604346e-01,7.541674891726151131e-01,5.000000000000000000e-01,-1.948821494099884921e-01
9.689844922461230414e-01,7.524520574407055351e-01,5.000000000000000000e-01,-1.965026125488791298e-01
9.694847423711855372e-01,7.507186213661822816e-01,5.000000000000000000e-01,-1.982345628316136699e-01
9.699849924962480330e-01,7.489636549124653042e-01,5.000000000000000000e-01,-2.000099047909036365e-01
9.704852426213106398e-01,7.471904311730572790e-01,5.000000000000000000e-01,-2.017903707392970647e-01
9.709854927463731356e-01,7.453980165673143032e-01,5.000000000000000000e-01,-2.035758811470650409e-01
9.714857428714356313e-01,7.435856769126839572e-01,5.000000000000000000e-01,-2.053663560177096947e-01
9.719859929964981271e-01,7.417528512929978390e-01,5.000000000000000000e-01,-2.071617149010626102e-01
9.724862431215607339e-01,7.398988404989381706e-01,5.000000000000000000e-01,-2.089618769064905957e-01
9.729864932466232297e-01,7.380229772029682778e-01,5.000000000000000000e-01,-2.108300335220949506e-01
9.734867433716857255e-01,7.361246244677044359e-01,5.000000000000000000e-01,-2.127890276174538853e-01
9.739869934967483323e-01,7.342031743496408858e-01,5.000000000000000000e-01,-2.147537430708666983e-01
9.744872436218108280e-01,7.322580465934090954e-01,5.000000000000000000e-01,-2.167240790004245632e-01
9.749874937468733238e-01,7.302884914327091304e-01,5.000000000000000000e-01,-2.186999339071038495e-01
9.754877438719359306e-01,7.282939935169523427e-01,5.000000000000000000e-01,-2.206812056939952971e-01
9.759879939969984264e-01,7.262741570117487999e-01,5.000000000000000000e-01,-2.227284448701158937e-01
9.764882441220609222e-01,7.242285011834530550e-01,5.000000000000000000e-01,-2.248723964150124432e-01
9.769884942471235290e-01,7.221530585653183065e-01,5.000000000000000000e-01,-2.270226580795140503e-01
9.774887443721860247e-01,7.200569773789110561e-01,5.000000000000000000e-01,-2.291791038320921681e-01
9.779889944972485205e-01,7.179571320808422197e-01,5.000000000000000000e-01,-2.313416068479764443e-01
9.784892446223111273e-01,7.158536064557565748e-01,5.000000000000000000e-01,-2.335670710414448070e-01
9.789894947473736231e-01,7.136568490292611866e-01,5.000000000000000000e-01,-2.358957840836904962e-01
9.794897448724361189e-01,7.113702994971983218e-01,5.000000000000000000e-01,-2.382314095851332247e-01
9.799899949974987257e-01,7.090793875196947926e-01,5.000000000000000000e-01,-2.405737924126116756e-01
9.804902451225612214e-01,7.067842189831623489e-01,5.000000000000000000e-01,-2.429415523133349186e-01
9.809904952476237172e-01,7.044849000252655369e-01,5.000000000000000000e-01,-2.454532112865819293e-01
9.814907453726863240e-01,7.021815370173271065e-01,5.000000000000000000e-01,-2.479724378946249752e-01
9.819909954977488198e-01,6.997172237838357178e-01,5.000000000000000000e-01,-2.504990439304014549e-01
9.824912456228113156e-01,6.972285631487403768e-01,5.000000000000000000e-01,-2.531112084099608195e-01
9.829914957478738113e-01,6.947352475140101680e-01,5.000000000000000000e-01,-2.558105568487331061e-01
9.834917458729364181e-01,6.922374093785041982e-01,5.000000000000000000e-01,-2.585180147590649957e-01
9.839919959979989139e-01,6.896737200024904979e-01,5.000000000000000000e-01,-2.612929345536110226e-01
9.844922461230614097e-01,6.869892234370462702e-01,5.000000000000000000e-01,-2.641759568467116903e-01
9.849924962481240165e-01,6.842996523268317643e-01,5.000000000000000000e-01,-2.670677399159532284e-01
9.854927463731865123e-01,6.816051695904987717e-01,5.000000000000000000e-01,-2.700751657055390220e-01
9.859929964982490080e-01,6.787951693596250280e-01,5.000000000000000000e-01,-2.731455528254899123e-01
9.864932466233116148e-01,6.759122701915555309e-01,5.000000000000000000e-01,-2.762737131269259461e-01
9.869934967483741106e-01,6.730240028080415327e-01,5.000000000000000000e-01,-2.795250798581200291e-01
9.874937468734366064e-01,6.700369494123870062e-01,5.000000000000000000e-01,-2.828217311332269501e-01
9.879939969984992132e-01,6.669588885725188376e-01,5.000000000000000000e-01,-2.862566054561611617e-01
9.884942471235617090e-01,6.638751003177365551e-01,5.000000000000000000e-01,-2.897635357599660511e-01
9.889944972486242047e-01,6.606204602288143768e-01,5.000000000000000000e-01,-2.933845254237874567e-01
9.894947473736868115e-01,6.573453487304106169e-01,5.000000000000000000e-01,-2.971381433833918395e-01
9.899949974987493073e-01,6.539370309678563808e-01,5.000000000000000000e-01,-3.009925623807262474e-01
9.904952476238118031e-01,6.504694591097617273e-01,5.000000000000000000e-01,-3.049808293601047327e-01
9.909954977488744099e-01,6.468492441094917389e-01,5.000000000000000000e-01,-3.091407080120511797e-01
9.914957478739369057e-01,6.431569674440311690e-01,5.000000000000000000e-01,-3.134511722405642908e-01
9.919959979989994014e-01,6.393080912162595331e-01,5.000000000000000000e-01,-3.179315641046532859e-01
9.924962481240620082e-01,6.353172556251032166e-01,5.000000000000000000e-01,-3.226000628666181314e-01
9.929964982491245040e-01,6.311830522449400904e-01,5.000000000000000000e-01,-3.274748299131094997e-01
9.934967483741869998e-01,6.268782987431444909e-01,5.000000000000000000e-01,-3.326100239180653784e-01
9.939969984992496066e-01,6.223795516533316974e-01,5.000000000000000000e-01,-3.379870791933937690e-01
9.944972486243121024e-01,6.176673163855856963e-01,5.000000000000000000e-01,-3.436817058835474059e-01
9.949974987493745981e-01,6.127119182581599599e-01,5.000000000000000000e-01,-3.497129665350666716e-01
9.954977488744370939e-01,6.074549537712086167e-01,5.000000000000000000e-01,-3.561416538007767807e-01
9.959979989994997007e-01,6.018662125156862830e-01,5.000000000000000000e-01,-3.630480585225213108e-01
9.964982491245621965e-01,5.958769800922012472e-01,5.000000000000000000e-01,-3.705257036820374106e-01
9.969984992496246923e-01,5.893858150792669059e-01,5.000000000000000000e-01,-3.787004876306589995e-01
9.974987493746872991e-01,5.822609707562814707e-01,5.000000000000000000e-01,-3.877668632232245116e-01
9.979989994997497949e-01,5.742945827647472079e-01,5.000000000000000000e-01,-3.980248782626565340e-01
9.984992496248122906e-01,5.651391853762809392e-01,5.000000000000000000e-01,-4.099799771560781458e-01
9.989994997498748974e-01,5.540916251350896937e-01,5.000000000000000000e-01,-4.246297910181360269e-01
9.994997498749373932e-01,5.393318942265754590e-01,5.000000000000000000e-01,-4.434866850600330812e-01
1.000000000000000000e+00,5.000000500000050252e-01,5.000000000000000000e-01,-4.999999000000000526e-01

